Towards Automatic and Reliable Localized Model Order Reduction

Finite element based simulation of phenomena governed by partial differential equations is a standard tool in many engineering workflows today. However, the simulation of complex geometries is computationally expensive. Many engineering workflows require multiple simulations with small, non parametric changes in between. The use of localized model order reduction for subsequent simulations of geometries with localized changes is very promising. It produces lots of computational tasks with little dependencies and thus parallelizes well. Furthermore, the possibility to reuse intermediary results in the subsequent simulations can lead to large computational savings. In this thesis, we investigate different aspects of localized model order reduction and propose various improvements. A simulation methodology named ArbiLoMod, comprising a localized training, a localized a posteriori error estimator and an enrichment procedure is proposed. A new localized a posteriori error estimator with computable constants is presented and analyzed. A new training algorithm which is based on a transfer operator is derived. It can be shown to converge nearly as fast as the singular value decay of this operator. The transfer operator's spectrum is observed to decay fast in electromagnetic simulations in printed circuit boards. New online enrichment algorithms are proposed. All results are supported by numerical experiments, for which the source code for reproduction is provided.

==> basisreuse_training_with_reuse_0.dat <==
Iteration	Error
0 0.00131598686367
1 0.00131534296746
2 0.000869128735668
3 0.000869071050325
4 0.000868653798907
5 0.000454584489762
6 0.000449647006904
7 0.000265417689695
8 7.56972074345e-05
9 7.5694144914e-05
10 6.79143254419e-05
11 6.78271730003e-05
12 6.74050519074e-05
13 6.71532007649e-05
14 6.71525141924e-05
15 6.71487128479e-05
16 6.71085003876e-05
17 6.7014646871e-05
18 6.68887781474e-05
19 6.68575900423e-05
20 2.79535917415e-05
21 2.79469170402e-05
22 1.92613396096e-05
23 1.52190135324e-05
24 7.12015659297e-06


==> basisreuse_training_with_reuse_1.dat <==
Iteration	Error
0 0.000222299672913
1 0.000220908135613
2 0.000219252020342
3 8.07960825108e-05
4 8.08125008614e-05
5 1.9481995446e-05
6 1.94597191661e-05
7 1.57794117525e-05
8 1.52560011909e-05
9 1.50892794649e-05
10 1.50744032177e-05
11 1.20266018745e-05
12 1.20090151909e-05
13 8.32653081301e-06


==> basisreuse_training_with_reuse_2.dat <==
Iteration	Error
0 0.000701895525082
1 0.000702636207531
2 0.000701527907678
3 0.000697263562127
4 0.000697277635013
5 0.000377754771177
6 0.000377761532968
7 2.08715073734e-05
8 1.59780471236e-05
9 1.59701815455e-05
10 1.59701450843e-05
11 8.54902709963e-06
12 8.27214266732e-06
13 8.27034053011e-06
14 7.85267515959e-06


==> basisreuse_training_with_reuse_3.dat <==
Iteration	Error
0 0.00090353430736
1 0.00090755091309
2 0.000558068126732
3 1.42886251077e-05
4 1.1792276911e-05
5 1.17525749388e-05
6 1.17239068543e-05
7 1.17232537414e-05
8 1.17231719211e-05
9 5.04809353262e-06
10 2.5888812007e-06


==> basisreuse_training_with_reuse_4.dat <==
Iteration	Error
0 0.000270563835561
1 0.000270863533338
2 0.000270402274156
3 0.000270387735187
4 0.000270391730376
5 0.000180140018082
6 1.02468703963e-05
7 9.6037864298e-06
8 8.85148850087e-06
9 4.32764232548e-06
10 4.32763530164e-06
11 4.32763432212e-06
12 4.31764381431e-06


==> basisreuse_training_without_reuse_0.dat <==
Iteration	Error
0 0.00131598686367
1 0.00131534296746
2 0.000869128735668
3 0.000869071050325
4 0.000868653798907
5 0.000454584489762
6 0.000449647006904
7 0.000265417689695
8 7.56972074345e-05
9 7.5694144914e-05
10 6.79143254419e-05
11 6.78271730003e-05
12 6.74050519074e-05
13 6.71532007649e-05
14 6.71525141924e-05
15 6.71487128479e-05
16 6.71085003876e-05
17 6.7014646871e-05
18 6.68887781474e-05
19 6.68575900423e-05
20 2.79535917415e-05
21 2.79469170402e-05
22 1.92613396096e-05
23 1.52190135324e-05
24 7.12015659297e-06


==> basisreuse_training_without_reuse_1.dat <==
Iteration	Error
0 0.00175222543854
1 0.00175061104301
2 0.000984557678906
3 0.000741086710348
4 0.000722736127732
5 0.000507402766058
6 0.000507130452719
7 0.000447680749037
8 0.000235125093234
9 0.000106714178676
10 0.000106652896601
11 7.34448240774e-05
12 7.22225310932e-05
13 7.12936333424e-05
14 7.11368161506e-05
15 7.03416406963e-05
16 6.84962793205e-05
17 6.82144592502e-05
18 6.81000266563e-05
19 6.80941089811e-05
20 5.50948375181e-05
21 2.80438305303e-05
22 2.48585521231e-05
23 1.23212148271e-05
24 1.14496762111e-05


==> basisreuse_training_without_reuse_2.dat <==
Iteration	Error
0 0.00223883278043
1 0.00223650355749
2 0.00150552354679
3 0.0011033349195
4 0.000933939725144
5 0.000926552036758
6 0.000362000780677
7 0.000244913189946
8 0.000244901729163
9 7.41591739861e-05
10 7.40595798879e-05
11 7.39674733305e-05
12 7.39397661092e-05
13 7.25864941661e-05
14 7.058292469e-05
15 6.87503711407e-05
16 6.69331150888e-05
17 4.90789318014e-05
18 2.84856111266e-05
19 1.94933572079e-05
20 1.26032110767e-05


==> basisreuse_training_without_reuse_3.dat <==
Iteration	Error
0 0.0018660862656
1 0.00186533355462
2 0.00178144791034
3 0.00162989226315
4 0.00137242114214
5 0.00137265710956
6 0.00071222408579
7 0.000710777413092
8 0.000499966286142
9 0.000183049745017
10 7.45374144725e-05
11 7.45351676035e-05
12 7.45231661899e-05
13 7.44135662501e-05
14 7.43312268668e-05
15 7.43039633564e-05
16 7.26990909039e-05
17 7.00901653786e-05
18 6.82072386793e-05
19 6.74218439453e-05
20 6.71662306886e-05
21 6.7000226323e-05
22 4.45090567639e-05
23 1.97551318036e-05
24 1.67767199718e-05
25 9.23970289073e-06


==> basisreuse_training_without_reuse_4.dat <==
Iteration	Error
0 0.000607823028102
1 0.000607556268679
2 0.000607146881438
3 0.000574039152433
4 0.000480055969854
5 0.000444948542529
6 0.0001836722117
7 0.000181022668296
8 0.000180687448367
9 7.38290818718e-05
10 7.04739965012e-05
11 7.03930027552e-05
12 7.03602869395e-05
13 7.02110299066e-05
14 6.97874521348e-05
15 6.9785154104e-05
16 6.97761032128e-05
17 6.96346408464e-05
18 6.96235633379e-05
19 6.94714665323e-05
20 6.78863538259e-05
21 6.66317156181e-05
22 4.83971766934e-05
23 1.85345832551e-05
24 1.3815502146e-05
25 4.10974998917e-06


==> basisreuse_with_reuse_0.dat <==
Iteration	Error
0 3.85567701071
1 2.83088316244
2 1.85287482955
3 1.18472046881
4 1.1178963012
5 1.09337884171
6 1.07893355076
7 1.07010933757
8 1.06985239142
9 0.961588677883
10 0.715633011943
11 0.570299590287
12 0.560978381774
13 0.556367383501
14 0.555385742454
15 0.555301378996
16 0.555270133398
17 0.553632592895
18 0.55124076674
19 0.534996855448
20 0.528346575996
21 0.527735772568
22 0.527652501347
23 0.263590125672
24 0.26353823366
25 0.126925927642
26 0.126875312699
27 0.126856990649
28 0.0147508005877
29 0.0147438180931
30 0.00995766934233
31 0.0081806395868
32 0.00321767226118
33 0.00219602832548
34 0.00150697830567
35 0.00102222095831
36 0.00100637941887
37 0.000992936250181
38 0.000912054649122
39 0.000390524918685
40 0.000307677967418
41 0.000299540944416
42 0.000235708603877
43 5.8943220351e-05
44 3.41117466539e-05
45 2.83502012401e-05
46 2.38328862157e-05


==> basisreuse_with_reuse_1.dat <==
Iteration	Error
0 3.2412755641
1 2.71813419143
2 2.60572969866
3 2.30946199463
4 1.81921115404
5 4.46160583156
6 0.614914519721
7 0.236108834099
8 0.163961208177
9 0.163439073291
10 0.11775038668
11 0.0860380752716
12 0.0858912270217
13 0.0717594570667
14 0.0650357575551
15 0.0650357292196
16 0.0625554105406
17 0.016476361632
18 0.00404734612432
19 0.00404707559813
20 0.0017621253927
21 0.000610523762133
22 0.000610488088038
23 0.000402775888649
24 0.000187166711987
25 0.000123972372195
26 5.14494537144e-05
27 2.05923775004e-05
28 1.25270932487e-05


==> basisreuse_with_reuse_2.dat <==
Iteration	Error
0 1.81848135403
1 1.64707192008
2 1.65343052038
3 1.66404146442
4 1.66204923555
5 1.66147054897
6 0.342715404742
7 0.332284879111
8 0.269830699383
9 0.227378493077
10 0.109511496228
11 0.0382957681001
12 0.0382682844317
13 0.0188365101814
14 0.0151337995292
15 0.00465259086076
16 0.0046522836076
17 0.00464820879117
18 0.00155750124421
19 8.01502425854e-05
20 4.24793900595e-05
21 2.08904474639e-05
22 2.08902815165e-05
23 1.33831950811e-05
24 1.21195448389e-05
25 1.01412444263e-05
26 8.63422459261e-06
27 8.07110959181e-06


==> basisreuse_with_reuse_3.dat <==
Iteration	Error
0 1.50253336949
1 1.14108211787
2 1.26098385365
3 1.27611755541
4 1.27604101278
5 1.16435782213
6 0.0614335670183
7 0.0612873301849
8 0.0158793275206
9 0.0158791475937
10 0.0154151463029
11 0.0154491338044
12 0.0154442232734
13 0.00283925365448
14 0.00257949040715
15 0.00257741991868
16 0.00130811341338
17 0.00124584179216
18 0.00124583830575
19 0.00124583830478
20 5.4778107378e-05
21 3.28506860524e-05
22 6.75758171099e-06
23 6.06542538365e-06


==> basisreuse_with_reuse_4.dat <==
Iteration	Error
0 1.80847791158
1 1.14842385377
2 0.632673738263
3 0.461035095344
4 0.461059462757
5 0.248093458855
6 0.133822815742
7 0.0825036667534
8 0.0825025550337
9 0.0824827445928
10 0.082481610296
11 0.082479071515
12 0.075984953381
13 0.0409202210398
14 0.0321555344157
15 0.0321365161777
16 0.013819741871
17 0.0113750786597
18 0.0113747420026
19 0.00567848235461
20 0.00381876135656
21 0.00127675660969
22 0.00127179439521
23 0.000251368840493
24 0.000238448972857
25 0.00018007953366
26 4.45819438613e-05
27 6.54840740769e-06


==> basisreuse_without_reuse_0.dat <==
Iteration	Error
0 3.85567701071
1 2.83088316244
2 1.85287482955
3 1.18472046881
4 1.1178963012
5 1.09337884171
6 1.07893355076
7 1.07010933757
8 1.06985239142
9 0.961588677883
10 0.715633011943
11 0.570299590287
12 0.560978381774
13 0.556367383501
14 0.555385742454
15 0.555301378996
16 0.555270133398
17 0.553632592895
18 0.55124076674
19 0.534996855448
20 0.528346575996
21 0.527735772568
22 0.527652501347
23 0.263590125672
24 0.26353823366
25 0.126925927642
26 0.126875312699
27 0.126856990649
28 0.0147508005877
29 0.0147438180931
30 0.00995766934233
31 0.0081806395868
32 0.00321767226118
33 0.00219602832548
34 0.00150697830567
35 0.00102222095831
36 0.00100637941887
37 0.000992936250181
38 0.000912054649122
39 0.000390524918685
40 0.000307677967418
41 0.000299540944416
42 0.000235708603877
43 5.8943220351e-05
44 3.41117466539e-05
45 2.83502012401e-05
46 2.38328862157e-05


==> basisreuse_without_reuse_1.dat <==
Iteration	Error
0 3.85561336604
1 2.83605411543
2 1.85985274454
3 1.21735811347
4 1.07845994676
5 1.07256745183
6 1.06556545959
7 1.06419315546
8 0.598657218563
9 0.578773415518
10 0.564517539898
11 0.558014273355
12 0.550553434984
13 0.550432108659
14 0.550353278936
15 0.549248907221
16 0.548127150812
17 0.545977080527
18 0.545976548164
19 0.531272802293
20 0.527746108263
21 0.527381858428
22 0.526726706051
23 0.526409405327
24 0.263448502375
25 0.26290063903
26 0.0667529364734
27 0.0293568617712
28 0.022333773828
29 0.0192993243745
30 0.0160602947712
31 0.0160150922987
32 0.00611542757222
33 0.00372698847182
34 0.00370574786931
35 0.00139307293127
36 0.00131320259773
37 0.00128737423223
38 0.00080897520926
39 0.000649458643391
40 0.000471984962776
41 0.000186782485389
42 0.000155891234437
43 9.95168397596e-05
44 5.77988303185e-05
45 2.78250381516e-05
46 1.53075110596e-05
47 1.15267162204e-05
48 7.48118460315e-06


==> basisreuse_without_reuse_2.dat <==
Iteration	Error
0 3.85554984244
1 2.84096368932
2 1.87089819753
3 1.23908402763
4 1.07154489403
5 1.11339181449
6 1.06049839124
7 0.957709915637
8 0.84257696401
9 0.580197809448
10 0.563995418645
11 0.562014591421
12 0.556864020821
13 0.555675772461
14 0.546491549944
15 0.527071469843
16 0.525459198202
17 0.525219154937
18 0.524650118985
19 0.524574951618
20 0.52447472402
21 0.261846067807
22 0.261825913046
23 0.261817091178
24 0.0201071661886
25 0.0185370250865
26 0.015699873199
27 0.0107348151715
28 0.00819229911516
29 0.00278424252369
30 0.00191820261327
31 0.00138436217465
32 0.00110307366421
33 0.00104765111908
34 0.000974423162699
35 0.000437707557737
36 0.000210391495029
37 0.000149629072405
38 5.96897656114e-05
39 4.53440400488e-05
40 4.51772241713e-05
41 3.24948423125e-05
42 2.00309177991e-05


==> basisreuse_without_reuse_3.dat <==
Iteration	Error
0 3.85561892129
1 2.84935357998
2 1.86808597276
3 1.2247747975
4 1.0816375283
5 1.08158285175
6 1.06842601191
7 1.06688016939
8 0.855620889771
9 0.85291501811
10 0.576571145576
11 0.556627847502
12 0.552858107023
13 0.550814905271
14 0.550747498662
15 0.549657071517
16 0.549526353603
17 0.542509932027
18 0.541133445629
19 0.53312876944
20 0.533126031198
21 0.531979675285
22 0.527987425812
23 0.526525837973
24 0.52615952459
25 0.526188789854
26 0.414348094314
27 0.22458040028
28 0.224578717473
29 0.177846845248
30 0.0335382772758
31 0.0323879772252
32 0.0305050673156
33 0.0150812527026
34 0.0150548880864
35 0.009947193681
36 0.00509781024524
37 0.0035033037497
38 0.00262704740091
39 0.00216589561645
40 0.00146351810601
41 0.00116081231054
42 0.000599612347109
43 0.000400214142937
44 0.000266616972226
45 0.000208568394393
46 0.0001341536853
47 9.92789827196e-05
48 5.84537889029e-05
49 3.96208426598e-05
50 3.17544923241e-05
51 1.96381514897e-05
52 9.87116242032e-06
53 6.64669279995e-06
54 5.58438626715e-06


==> basisreuse_without_reuse_4.dat <==
Iteration	Error
0 3.85568256432
1 2.84373773339
2 1.85923379741
3 1.19245553468
4 1.10027333352
5 1.07237559437
6 1.0678016798
7 1.06773452897
8 1.06277373892
9 1.06203843392
10 0.594182679275
11 0.575828237484
12 0.564554270939
13 0.559924185374
14 0.559840834064
15 0.559795979767
16 0.559738001853
17 0.556869171357
18 0.553516378239
19 0.550216771312
20 0.547620826848
21 0.535907758518
22 0.535575160022
23 0.53165716218
24 0.531662128212
25 0.529115333811
26 0.528646520304
27 0.528030723867
28 0.264027015185
29 0.180681661507
30 0.180703240637
31 0.0279570382865
32 0.0196759759496
33 0.0196670306014
34 0.0157250238591
35 0.00963665817737
36 0.00339721914272
37 0.0026520828111
38 0.00159096502637
39 0.00143224903006
40 0.000857126536462
41 0.000540679930172
42 0.000490161812205
43 0.000355156127466
44 0.000257624674049
45 0.000252687297594
46 0.000251879436251
47 0.00014010683732
48 0.000109672749685
49 6.15431617107e-05
50 3.50015166316e-05
51 2.27937066506e-05
52 1.41842348581e-05


==> code/gram_schmidt/AReIt-GS.dat <==
0.0 4.64104416389e-16
1.24069601649e-14 1.2418663131e-14
2.82173653471e-14 2.82278417948e-14
6.84583902963e-14 6.88476819127e-14
1.3491968182e-16 2.28479149718e-15
8.39377670395e-17 4.89190498615e-15
1.28251321694e-16 9.8002070482e-15
1.05766797718e-16 1.91262339491e-14
1.42806446155e-16 3.8649337739e-14
1.70544691566e-16 7.50603524626e-14
1.31875535266e-16 1.49967578425e-13
1.21673293627e-16 3.09647990454e-13
1.31036407239e-16 6.03994741079e-13
1.72235070283e-16 1.20434988848e-12
1.21702756327e-16 2.4372916256e-12
1.18639664916e-16 4.84825451927e-12
1.11644880518e-16 9.54526570244e-12
1.23748273143e-16 1.85577104829e-11
1.40090416784e-16 4.00874113502e-11
1.68649773803e-16 7.81522796549e-11
1.41571564306e-16 1.54067075537e-10
1.30273703769e-16 3.15714186564e-10
1.27448069138e-16 6.02519104763e-10
1.09214542526e-16 1.25320826274e-09
1.07876876678e-16 2.47481824291e-09
1.26797907604e-16 4.88465562008e-09
1.41610511247e-16 1.10885923905e-08
1.82307154737e-16 1.95175425524e-08
2.24917487532e-16 4.1226486196e-08
1.44308655749e-16 7.71928139429e-08
1.31045209488e-16 1.61882301227e-07
1.34775880799e-16 3.06970940544e-07
1.13383290029e-16 6.45617630012e-07
2.01500016536e-16 1.28501351229e-06
1.3821090188e-16 2.50665136929e-06
1.72079519334e-16 5.00482774408e-06
1.27147842321e-16 1.02551172388e-05
1.22080635037e-16 2.01641028863e-05
1.70130374528e-16 4.13523189769e-05
1.40529969885e-16 8.00374090336e-05
1.36184122666e-16 0.00016704923983
2.12287077811e-16 0.000340131635458
1.85966179612e-16 0.000667676806627
3.15180970145e-16 0.00131644394361
8.56392973602e-16 0.00264710535261
2.38920549438e-15 0.0053263907526
4.01423167202e-15 0.0103052417527
7.31847521452e-15 0.0207482741799
1.69930338427e-14 0.0421171717036
3.08839807098e-14 0.0837572689376
5.36698911488e-14 0.160643652328
1.18394056533e-13 0.304511479365
2.10346979781e-13 0.549577560061
1.0693005606e-13 0.869239363732
5.68755527829e-14 1.19931176143
9.59419222278e-14 1.34555665341
1.94336414008e-16 1.37898933002
2.73134958719e-16 1.40425036366
1.12726233125e-15 1.41013759592
1.92473011141e-15 1.41186125798
1.69751552282e-14 1.42669469117
6.60434429159e-14 1.42549063311
4.43188183742e-14 1.43125074531


==> code/gram_schmidt/Gram-GS.dat <==
0.0 4.47592270411e-16
1.08714046267e-14 1.08842446479e-14
2.84261087406e-14 2.86994067137e-14
5.50530323461e-14 5.51082634791e-14
1.11883760076e-13 1.15384570567e-13
1.91865352377e-13 1.96462669296e-13
5.11552433061e-13 5.14528609491e-13
8.80906024815e-13 8.8445323071e-13
1.81786979302e-12 1.87943958493e-12
3.80804938495e-12 3.89963659178e-12
7.38970611769e-12 7.83704293094e-12
1.50095135142e-11 1.51181601681e-11
3.54717786407e-11 3.55158177504e-11
5.63874629685e-11 5.90735735447e-11
1.03686072675e-10 1.04175694934e-10
2.25628851614e-10 2.39590565187e-10
4.51123390526e-10 4.63144619647e-10
1.16404582195e-09 1.16708679149e-09
2.2694779382e-09 2.27550967674e-09
4.41377102211e-09 4.43163198594e-09
7.91882864106e-09 7.9349896152e-09
1.51365748008e-08 1.54440487617e-08
2.7937490116e-08 2.85247971611e-08
4.93867825365e-08 5.00317292333e-08
1.37818596955e-07 1.37885758097e-07
2.38441496171e-07 2.49848629213e-07
4.17250301337e-07 4.30473323814e-07
9.53325110762e-07 9.53727975351e-07
2.3538173228e-06 2.36826236812e-06
4.23066230095e-06 4.36637315815e-06
8.34645874054e-06 8.53664103389e-06
1.66922527726e-05 1.68161999192e-05
2.81322987984e-05 2.90381945532e-05
6.48436102767e-05 6.66071313718e-05
0.000112558993441 0.000120161147834
0.00024408500063 0.000246894779724
0.000457588314505 0.000473051851842
0.000945878392862 0.000956379129369
0.00238024031113 0.00242680135324
0.00427047556241 0.00456984340238
0.00744797071478 0.00781307691877
0.0124571176729 0.0150237349328
0.0249070842247 0.0250218331972
0.0389860287261 0.0404258825998
0.0509860347138 0.064181533213
0.0930925176974 0.0996198168059
0.108546780291 0.121688070269
0.183868627623 0.206590202815
0.242143281211 0.263489487361
0.419189005009 0.452346153925
0.556980043763 0.63528781146
0.673069486679 0.84570121781
0.677861275814 0.899495244176
0.818995700756 1.17960903201
0.80908972211 1.28796512968
0.904966894298 1.35823410763
0.804270899385 1.4043266931
0.846709915747 1.41018009008
0.818798020692 1.4125419998
0.809529154176 1.41765090819
0.99997738023 1.42624334956
1.0 1.42638635165
1.0 1.42427900887


==> code/gram_schmidt/ReIt-GS_2.dat <==
0.0 4.47762041501e-16
9.08517632534e-17 4.92515271264e-16
9.78410475707e-17 6.06963917208e-16
1.23354622728e-16 1.01731967823e-15
1.4025730029e-16 2.02796756736e-15
9.6876603818e-17 4.08184412485e-15
1.36731566703e-16 8.06328696612e-15
1.29046580032e-16 1.65785587685e-14
1.32314338054e-16 3.34588870039e-14
1.15467582271e-16 6.75746288442e-14
1.36135844276e-16 1.27614588238e-13
9.5126439281e-17 2.49738988966e-13
1.36527703859e-16 5.26031870124e-13
1.13673220594e-16 1.01535794682e-12
1.35680161619e-16 2.12990950346e-12
1.7305226118e-16 4.22023720977e-12
1.90385901488e-16 8.40508827241e-12
1.19320947008e-16 1.69185697999e-11
1.33367201995e-16 3.09987329689e-11
1.39082636777e-16 6.60835005348e-11
1.55714420492e-16 1.33014571836e-10
1.34195369259e-16 2.82077557989e-10
1.60791461267e-16 5.32579705845e-10
1.28448676069e-16 1.06822829381e-09
1.16033264643e-16 2.20283589364e-09
1.34208507977e-16 4.21729280703e-09
1.63891503786e-16 8.55942195318e-09
1.23369249475e-16 1.67915356426e-08
1.62201863005e-16 3.45432605086e-08
1.31174842434e-16 6.89118615842e-08
1.62531561205e-16 1.37877143509e-07
1.38554982352e-16 2.92246743848e-07
1.21107760705e-16 5.10752714978e-07
1.30542705689e-16 1.07268421773e-06
1.4076395598e-16 2.19708130298e-06
1.30788628036e-16 4.31811791369e-06
1.30575397e-16 8.55503877291e-06
1.60974124423e-16 1.75841394446e-05
1.42389648333e-16 3.85483138808e-05
1.25298923639e-16 7.45166419488e-05
1.33182931606e-16 0.000133585950259
1.42714872899e-16 0.000276448157519
1.5340200256e-16 0.000593645153271
1.46125356403e-16 0.00117697265571
3.27956950237e-16 0.0021999464218
4.93881893036e-16 0.00436184397566
1.2639796327e-15 0.00908022665016
1.93427678373e-15 0.0187269969997
4.6926981661e-15 0.0368217933899
1.01413740232e-14 0.0679150924735
1.68738175895e-14 0.129502809376
3.34566010235e-14 0.245909330277
1.0408043792e-13 0.469521138352
1.07369288785e-13 0.759585139234
2.77659125576e-13 1.15847389529
6.86383251636e-13 1.34000097453
1.04533991476e-12 1.39277869245
3.4226977561e-12 1.39467393539
5.08257718372e-12 1.41106968997
1.64703700551e-11 1.41574904452
0.999551920176 1.4218381103
0.997884388931 1.41695855589
0.997979032217 1.42593997577


==> code/gram_schmidt/ReIt-GS_3.dat <==
0.0 4.47234471884e-16
6.4140089242e-17 4.78076175941e-16
9.16157501725e-17 6.00607305104e-16
9.71398104828e-17 1.20007755138e-15
1.2430893283e-16 2.04865213624e-15
1.01674017765e-16 4.06963358824e-15
1.15008653101e-16 8.00163612853e-15
1.13435180957e-16 1.60365262177e-14
1.0351276518e-16 3.26016584669e-14
1.38233800568e-16 6.46007439508e-14
1.11636673456e-16 1.27866795876e-13
1.2240431255e-16 2.59859938881e-13
1.19592770619e-16 5.40371123752e-13
1.36944097032e-16 1.1344967668e-12
1.11473753128e-16 2.23733152215e-12
1.07407792092e-16 4.25718439004e-12
1.24409069476e-16 8.40864756696e-12
1.40376843385e-16 1.61826709489e-11
1.26965594821e-16 3.48516945797e-11
1.36409890672e-16 6.64176539022e-11
1.3852174512e-16 1.33409012055e-10
1.29651450771e-16 2.64891570656e-10
1.40679858987e-16 5.23957940229e-10
1.30944739002e-16 1.09620939057e-09
1.1203047198e-16 2.18426623564e-09
1.12167985318e-16 4.35323396779e-09
1.19846388441e-16 8.28981662205e-09
1.18879196175e-16 1.70151567515e-08
1.16680631896e-16 3.43400222027e-08
1.37310941371e-16 6.57978584789e-08
1.17480747473e-16 1.48978961957e-07
1.46395321746e-16 2.95670109554e-07
1.27121178972e-16 6.11667812317e-07
1.33369702935e-16 1.11032989221e-06
1.20544572279e-16 2.21558794465e-06
1.18632577313e-16 4.51289332903e-06
1.32082882384e-16 8.55416631816e-06
1.4891626364e-16 1.84400230349e-05
1.37130146225e-16 3.70696546134e-05
1.31199035656e-16 7.18018849727e-05
1.56387998769e-16 0.000155558278753
1.52780939266e-16 0.000272409611054
1.331702627e-16 0.000548904140665
1.47141933728e-16 0.00113397074916
1.23254201637e-16 0.00229823508529
1.3431729095e-16 0.00450907095996
1.48954898094e-16 0.00890186056527
1.51062398772e-16 0.0183693745281
1.41186780548e-16 0.0347584708618
1.20129013597e-16 0.0739006663291
1.47496331562e-16 0.13581771468
1.58262027631e-16 0.249023676774
1.55042888001e-16 0.46693569799
1.48381579479e-16 0.763578992686
1.34652431959e-16 1.13931744472
1.45513756084e-16 1.33898910129
2.43607586042e-16 1.39670090327
4.69712197595e-16 1.40057810909
6.60949695077e-16 1.40952433492
2.0920830864e-15 1.41347877967
6.02654449776e-14 1.4271002555
1.65852083308e-13 1.42452876227
1.22127701866e-13 1.43229106609


==> code/gram_schmidt/Schmidt-GS.dat <==
0.0 4.48127598575e-16
1.02219555197e-14 1.02765626675e-14
4.3066239941e-14 4.80637662858e-14
3.41508397089e-13 3.41684288889e-13
1.47703684727e-12 1.47728073361e-12
6.44062374988e-12 6.44062039644e-12
2.56409159762e-11 2.56408986623e-11
1.04878054974e-10 1.04878116751e-10
4.28912990054e-10 4.28912876206e-10
1.74202993274e-09 1.74202971361e-09
7.16960858787e-09 7.16961008338e-09
2.8656017704e-08 2.86560184038e-08
1.13611804848e-07 1.13611803398e-07
4.58084386582e-07 4.58084386762e-07
1.96608835853e-06 1.96608836974e-06
8.11441178985e-06 8.11441178847e-06
3.41002001508e-05 3.41002001441e-05
0.000173894257218 0.000173894257918
0.000715035675656 0.000715035721049
0.00298972789168 0.00298973123229
0.0138957426205 0.0138960780421
0.0546665584651 0.0546870061259
0.197288082074 0.198264682751
0.692444002121 0.746362346592
0.969940585256 1.23016920746
0.995712156709 1.34721514184
0.999431757842 1.39017481374
0.999925462064 1.40555367348
0.999988570238 1.41082872823
0.999998059409 1.41281982516
0.999999653626 1.41362490446
0.999999945123 1.41397928435
0.999999990525 1.41411622039
0.999999998331 1.41417270345
0.999999999723 1.41419691764
0.999999999952 1.41420662744
0.999999999991 1.41421058956
0.999999999998 1.41421226214
1.0 1.41421298434
1.0 1.41421330288
1.0 1.41421344366
1.0 1.41421350839
1.0 1.41421353703
1.0 1.41421355103
1.0 1.41421355694
1.0 1.41421356028
1.0 1.41421356096
1.0 1.41421356201
1.0 1.41421356241
1.0 1.41421356229
1.0 1.41421356237
1.0 1.41421356305
1.0 1.41421356265
1.0 1.4142135625
1.0 1.41421356278
1.0 1.41421356267
1.0 1.41421356273
1.0 1.41421356256
1.0 1.41421356258
1.0 1.41421356276
1.0 1.41421356266
1.0 1.41421356285
1.0 1.4142135627


==> code/gram_schmidt/iterations.dat <==
1.0
1.0
1.0
1.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.5
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
4.0
4.0


==> code/thermalblock/residual_basis.txt <==
N err esttrad estnew
0 0.624768712995 1.81342057277 1.81342057277
1 0.384960761899 0.535166940988 0.535166940988
2 0.380929806434 0.531968272659 0.531968272659
3 0.366825198281 0.53639803424 0.536398034241
4 0.359148742025 0.544731847266 0.544731847266
5 0.341280012117 0.482657283197 0.482657283197
6 0.332923055692 0.440484301935 0.440484301935
7 0.319698813994 0.437367782065 0.437367782065
8 0.251977327998 0.515085827479 0.515085827479
9 0.0495846749025 0.203350277833 0.203350277833
10 0.0153843002832 0.0878614815488 0.0878614815487
11 0.00681764426262 0.0260566780383 0.0260566780381
12 0.00371418028012 0.0215645546989 0.0215645546987
13 0.00120853113603 0.00253330225833 0.00253330225654
14 0.00114692592307 0.00223552747238 0.00223552747024
15 0.0011472508946 0.0022349450036 0.00223494500157
16 0.000117969660091 0.00036229166027 0.000362291645692
17 8.54993009408e-05 0.000278208499924 0.00027820847688
18 7.1092764798e-05 0.000274860554503 0.00027486053062
19 2.82834389884e-05 6.01997625168e-05 6.01996901051e-05
20 8.34378470747e-06 2.90002118395e-05 2.90000323274e-05
21 4.80002168018e-06 1.12902668283e-05 1.12898302098e-05
22 4.78951776459e-06 1.11212109155e-05 1.11207508655e-05
23 7.56215275764e-07 1.70596870538e-06 1.70302143171e-06
24 1.15451138616e-07 3.27897143032e-07 3.1150233487e-07
25 5.06144061452e-08 1.81857174238e-07 1.4261283692e-07
26 2.25906339479e-08 1.37263779368e-07 1.12377222473e-07
27 8.90882320536e-10 1.12786331588e-07 2.74721365571e-09
28 8.49261541948e-10 1.17020283609e-07 2.63800254768e-09
29 3.03976323831e-10 1.14130314789e-07 1.04679878876e-09
30 1.82921579318e-10 1.13234458463e-07 5.94172308184e-10
31 2.16115742031e-12 1.14186882804e-07 8.79839155815e-12
32 2.02540785642e-12 1.16880926191e-07 8.59408341306e-12
33 1.96946528528e-12 1.17580644881e-07 2.9623609155e-12
34 1.96945901165e-12 1.16692618432e-07 1.01007141436e-12
35 1.96943255709e-12 1.16708965149e-07 8.47152222937e-13
36 1.9695840443e-12 1.17225609862e-07 7.89820576108e-13
37 1.97016928965e-12 1.18537212185e-07 7.72148794675e-13
38 1.97016943823e-12 1.16662963947e-07 7.72143389872e-13
39 1.97016943335e-12 1.17507796309e-07 7.72143316501e-13
40 1.9701693874e-12 1.17841586545e-07 7.72174105082e-13


==> code/thermalblock/traditional.txt <==
N err esttrad estnew
0 0.624768712995 1.81342057277 1.81342057277
1 0.384960761899 0.535166940988 0.535166940988
2 0.380567586294 0.550831626854 0.550831626854
3 0.348071414399 0.441731067788 0.441731067788
4 0.318729801792 0.414842399578 0.414842399578
5 0.278057348751 0.471657758533 0.471657758533
6 0.264777913266 0.483403783892 0.483403783892
7 0.238575777921 0.520759685187 0.520759685187
8 0.233428871433 0.517167136081 0.517167136081
9 0.068465753605 0.305423786178 0.305423786178
10 0.0195731709003 0.0533626214211 0.053362621421
11 0.00723003409675 0.0179217096556 0.0179217096553
12 0.00242971993127 0.00867607931201 0.00867607931159
13 0.00118611368136 0.00242210909175 0.00242210908968
14 0.00115740762618 0.00231507993591 0.00231507993384
15 0.0011471356536 0.00223538293734 0.00223538293531
16 0.000112307661101 0.000363299426087 0.000363299413424
17 7.13302340762e-05 0.000195012640024 0.000195012617396
18 4.25936189853e-05 9.53667369692e-05 9.53667190785e-05
19 2.74313645459e-05 5.50361408695e-05 5.50360593022e-05
20 5.26278233501e-06 2.31554488244e-05 2.31553143356e-05
21 2.58268325171e-06 8.05363182181e-06 8.05298649994e-06
22 2.29846174363e-06 7.67657551716e-06 7.6757626206e-06
23 4.29532670172e-07 1.31552890009e-06 1.31075972701e-06
24 1.21393555453e-07 4.32952131277e-07 4.175060102e-07
25 6.3760010387e-08 2.52989279498e-07 2.28263838711e-07
26 4.54128524112e-08 1.90942605459e-07 1.57046681497e-07
27 1.32429834269e-09 1.13160619665e-07 4.20659806535e-09
28 1.32429617293e-09 1.11891892118e-07 4.20659466762e-09
29 1.32429604042e-09 1.09747179007e-07 4.2065929529e-09
30 4.08773955381e-10 1.10505063313e-07 1.01965331088e-09
31 4.08770549882e-10 1.10136891264e-07 1.01965616826e-09
32 4.08769980073e-10 1.12273897724e-07 1.01965629292e-09
33 4.08769955016e-10 1.12935742579e-07 1.01965593047e-09
34 4.08769915658e-10 1.11337948093e-07 1.01965590797e-09
35 2.2142241431e-10 1.1096027465e-07 7.79990717726e-10
36 2.21422380545e-10 1.12485958887e-07 7.79990736173e-10
37 2.06564450309e-10 1.09297117167e-07 5.73496264615e-10
38 2.06561825135e-10 1.11353274297e-07 5.73493885987e-10
39 2.06561548731e-10 1.11415154425e-07 5.73493697976e-10
40 2.0656156706e-10 1.12598398822e-07 5.7349361876e-10


==> continuities0.txt <==
10000000.0 0.998249172366
20000000.0 0.998245299456
30000000.0 0.998243321208
40000000.0 0.998247612796
50000000.0 0.998240927666
60000000.0 0.998250837297
70000000.0 0.998248341682
80000000.0 0.998246878489
90000000.0 0.998244422466
100000000.0 0.99823736787
110000000.0 0.998245682761
120000000.0 0.99823634779
130000000.0 0.998236890146
140000000.0 0.998229316539
150000000.0 0.998226430467
160000000.0 0.998222380193
170000000.0 0.998223841018
180000000.0 0.998216787342
190000000.0 0.998213312337
200000000.0 0.99820636384
210000000.0 0.998196755332
220000000.0 0.99819955814
230000000.0 0.998189057749
240000000.0 0.998187719924
250000000.0 0.998182444204
260000000.0 0.998172493424
270000000.0 0.998164844003
280000000.0 0.99816199144
290000000.0 0.998153239607
300000000.0 0.998150362086
310000000.0 0.998141553638
320000000.0 0.998134929729
330000000.0 0.998126880937
340000000.0 0.998117671342
350000000.0 0.998113399542
360000000.0 0.998107323733
370000000.0 0.998089323965
380000000.0 0.998087245115
390000000.0 0.998077454663
400000000.0 0.998066292974
410000000.0 0.998061267511
420000000.0 0.998048687833
430000000.0 0.998044286346
440000000.0 0.99802467486
450000000.0 0.998020791843
460000000.0 0.998011638677
470000000.0 0.997994665243
480000000.0 0.9979896284
490000000.0 0.99797733534
500000000.0 0.997960914329
510000000.0 0.997955195366
520000000.0 0.997938340431
530000000.0 0.997931931258
540000000.0 0.997916193425
550000000.0 0.997894867203
560000000.0 0.997888171466
570000000.0 0.997874295342
580000000.0 0.997864347194
590000000.0 0.997846513376
600000000.0 0.997834168619
610000000.0 0.997816748114
620000000.0 0.99780598026
630000000.0 0.997789252424
640000000.0 0.997779808838
650000000.0 0.99775967749
660000000.0 0.997743304116
670000000.0 0.997728085849
680000000.0 0.997714247074
690000000.0 0.997693210963
700000000.0 0.997685089958
710000000.0 0.997666349662
720000000.0 0.997637925128
730000000.0 0.997632623225
740000000.0 0.997608844326
750000000.0 0.99759490493
760000000.0 0.99757419662
770000000.0 0.997549788282
780000000.0 0.997539196239
790000000.0 0.997517163626
800000000.0 0.997504385294
810000000.0 0.997484965461
820000000.0 0.997464285793
830000000.0 0.997436632992
840000000.0 0.997416968318
850000000.0 0.997398595798
860000000.0 0.997379602539
870000000.0 0.997356760409
880000000.0 0.997333814292
890000000.0 0.997313373145
900000000.0 0.997290394285
910000000.0 0.997274778424
920000000.0 0.997245311344
930000000.0 0.99722217024
940000000.0 0.997198406851
950000000.0 0.997180343008
960000000.0 0.997158146436
970000000.0 0.997128720917
980000000.0 0.997107372313
990000000.0 0.997082258178
1000000000.0 0.999846112961


==> continuities1.txt <==
10000000.0 0.998248438681
20000000.0 0.998245607806
30000000.0 0.998250853092
40000000.0 0.998249225166
50000000.0 0.998251619352
60000000.0 0.998255850976
70000000.0 0.99824488392
80000000.0 0.998244333245
90000000.0 0.998242019076
100000000.0 0.998248319763
110000000.0 0.998237950325
120000000.0 0.998234422509
130000000.0 0.99823695805
140000000.0 0.998224196738
150000000.0 0.998229096604
160000000.0 0.998226306989
170000000.0 0.998216024057
180000000.0 0.998219594984
190000000.0 0.998216824039
200000000.0 0.998210964726
210000000.0 0.998205050069
220000000.0 0.998202303686
230000000.0 0.99818536817
240000000.0 0.998183640239
250000000.0 0.998180976633
260000000.0 0.998175368825
270000000.0 0.998165842146
280000000.0 0.998161916739
290000000.0 0.998149613375
300000000.0 0.998156831377
310000000.0 0.998141695852
320000000.0 0.998133596568
330000000.0 0.998131002758
340000000.0 0.998127025186
350000000.0 0.998116042888
360000000.0 0.998102486399
370000000.0 0.998091552139
380000000.0 0.998084560755
390000000.0 0.998073206429
400000000.0 0.99806691037
410000000.0 0.998057666409
420000000.0 0.998045841247
430000000.0 0.998039987323
440000000.0 0.998026744591
450000000.0 0.998014393771
460000000.0 0.998005063797
470000000.0 0.998001000997
480000000.0 0.997988330384
490000000.0 0.99797696836
500000000.0 0.997967466979
510000000.0 0.997950403183
520000000.0 0.997937839562
530000000.0 0.997924974408
540000000.0 0.997915282116
550000000.0 0.997896338812
560000000.0 0.997893313555
570000000.0 0.997876127557
580000000.0 0.997861459413
590000000.0 0.997845996872
600000000.0 0.9978363751
610000000.0 0.997820117894
620000000.0 0.997809419543
630000000.0 0.997797677755
640000000.0 0.997782179625
650000000.0 0.997759971251
660000000.0 0.997742816933
670000000.0 0.997735359455
680000000.0 0.997709043639
690000000.0 0.997699474504
700000000.0 0.997680565877
710000000.0 0.997661630991
720000000.0 0.997656878785
730000000.0 0.99762591575
740000000.0 0.997609676361
750000000.0 0.997596560942
760000000.0 0.997580494141
770000000.0 0.99756116045
780000000.0 0.997538362872
790000000.0 0.99752090307
800000000.0 0.997502385982
810000000.0 0.997479212213
820000000.0 0.997461496009
830000000.0 0.997437841326
840000000.0 0.997418850688
850000000.0 0.997404655639
860000000.0 0.997377067672
870000000.0 0.997359880197
880000000.0 0.997337456906
890000000.0 0.997320016167
900000000.0 0.997292710736
910000000.0 0.997269327803
920000000.0 0.997243721033
930000000.0 0.997227406769
940000000.0 0.997201402359
950000000.0 0.997177507112
960000000.0 0.997150563931
970000000.0 0.997128747561
980000000.0 0.997104304051
990000000.0 0.997085689769
1000000000.0 0.999847603095


==> convergence.dat <==
0.000164181400196
0.000398408488063
0.000688875183477
0.00103217348719
0.00129346120094
0.00136448444398
0.00232883134079
0.00273005309583
0.0031819030595
0.0477165786273
0.0371895012356
0.0261554319751
0.0456648939875
0.0286255595024
0.0562578705339
0.0656179186191
0.103901603949
0.123777811678
0.154800921216
0.117112328347
0.333767831646
0.0750176785017
0.0307846583984
0.00556608288646
0.00702918497091
0.00797124969186
0.00291482057037
0.00288444163809
0.00272748784654
0.0066650484452
0.00277942517552
0.00679293219664
0.00271101627005
0.00259703987365
0.00198908777424
0.0019841705496
0.00186864109804
0.00152607146907
0.0012909838048
0.000866940286576
0.000868446063145
0.000638179407636
0.000637969030658
0.000624381601224
0.000614458741488
0.000816082706459
0.00113664505044
0.00248782447605
0.149985143044
0.116671995083
0.646721422476
0.491929512519
0.0500292043771
0.0556149271644
0.0546976086017
0.0613981890729
0.0619335151992
0.0707859086634
0.0689581742914
0.080208859829
0.0881429280539
0.0479416889095
0.0383772845631
0.04143044675
0.0436989089846
0.0477535190254
0.0311404689751
0.0328484283291
0.0350934640982
0.037858020085
0.0405770062533
0.0443699823935
0.0332545468278
0.0351990374442
0.0243535158937
0.0255423249197
0.026810784047
0.0261802039723
0.0298441222311
0.0302978617752
0.0324421270698
0.0346886185886
0.0367317360959
0.0320276711209
0.0330285034779
0.034588378879
0.0438224545332
0.0303738074818
0.0319106684981
0.0347615209828
0.0371663253388
0.0372792764537
0.0420370254511
0.0456213251849
0.0420701613657
0.0457256200619
0.0487605868848
0.0486795438164
0.0517470344963
0.0572189269553
0.100164513187
0.0394481113121
0.0724001722088
0.041265563426
0.0322957902482
0.0298790747584
0.029749620229
0.0314310513501
0.0321890524832
0.0340868297706
0.130043156023
0.0932450208061
0.109504776592
0.0653499590744
0.0524403202917
0.0519432804834
0.0578640517976
0.0487428614537
0.0502458774708
0.0558377456604
0.0614289814317
0.0603377076403
0.0443318902813
0.0483421590552
0.0527851850899
0.0521713538693
0.0661592755133
0.0655636524515
0.0481600905875
0.0494055014833
0.0515894551087
0.0479954039494
0.0534412071357
0.0564011189519
0.046102877844
0.050565590891
0.0521897547388
0.0615281338797
0.0740035111221
0.0456921772402
0.0281816809229
0.0306135400237
0.0306293899592
0.0315465646988
0.0344850186175
0.0308144210561
0.032844746224
0.0337878878764
0.0345204515023
0.0329729893208
0.0337280281838
0.0271798556826
0.0283557712696
0.0293823453676
0.0351399519226
0.028394405616
0.0296150335054
0.0277251953498
0.0284721625768
0.0301880674948
0.0321375078289
0.0234996012625
0.0238381673569
0.0185821698703
0.0119581329244
0.00788850190425
0.00775858959124
0.00778159542042
0.00637935728104
0.00650088161182
0.00646929047028
0.00705480872202
0.00763503919614
0.0056582084296
0.00403521952039
0.00289000020933
0.00283034548763
0.00492500557345
0.00453281389194
0.00688746925316
0.00503202824898
0.00991244275237
0.00826837530009
0.0365250300976
0.074960687819
0.0419673070263
0.0381061347777
0.0554450302138
0.0846376828667
0.0845761860028
0.114532947851
0.0998095888787
0.0823528004232
0.0916711599383
0.100256598117
0.0686158229085
0.0621777344099
0.0683746666359
0.0705968125487
0.0823875344217
0.0630890106666
0.0622775419128
0.0640309054376
0.0533574634638
0.0417288238303
0.0440668060466
0.0386749298886
0.0377191818618
0.0390284479523
0.0426905667352
0.0570051795512
0.0404711802678
0.0432429010965
0.0453798271933
0.0427148921588
0.0512729790358
0.0443999574443
0.0604808973293
0.0375036230733
0.0394500690484
0.0334586174611
0.0335013115983
0.0394314999248
0.046229569515
0.0486292702379
0.0451630771778
0.0579137947077
0.0483544816994
0.053237405528
0.0504389527055
0.0777730372054
0.06538326176
0.0561733004529
0.0611775487908
0.0480121645733
0.0386873333668
0.0448595277758
0.045064610614
0.0508357509332
0.0442399173941
0.046294680838
0.0461409108203
0.051760900295
0.0550195939047
0.0581959106331
0.0447356418206
0.0496921116798
0.0412710597273
0.0310448565437
0.0274798950752
0.0308133572593
0.0305135155348
0.0304615846568
0.0330690868035
0.038973866006
0.0339696493607
0.034977904107
0.0201604239911
0.0403448534438
0.0206945203755
0.0198206748353
0.0177874563138
0.01532468499
0.0172716916708
0.0145190184416
0.0146135086119
0.0128504113902
0.0125188055871
0.0120470054796
0.0118027304855
0.0101068896332
0.00836653077316
0.00840722887255
0.00824067723023
0.00556950276951
0.00653871677176
0.0048387237057
0.00460546373233
0.00730110011419
0.00436986032669
0.00753279743815
0.00422422221649
0.00517320158145
0.00360885011872
0.00992488826389
0.00828167076131
0.0202822776382
0.0311580943143
0.0437132948097
0.0593577042692
0.058698990542
0.114026793539
0.0940493880895
0.0925653001112
0.108493615719
0.120597873697
0.171588894979
0.0975258183701
0.0915282296856
0.0588416649582
0.0458268871507
0.063066664162
0.0540929724394
0.045504637201
0.0542981322577
0.0456884709407
0.045071130659
0.042669846758
0.0474847150559
0.0537856411694
0.0560614681366
0.0602592172648
0.0530661835245
0.062727485691
0.0487734409985
0.0547478252197
0.05268067502
0.0540509649062
0.0403785570258
0.0491181726042
0.044260030129
0.0428295457734
0.053201420342
0.0762842205164
0.0559545591306
0.0582832203551
0.0608710092796
0.0762451018239
0.0672035695843
0.063330328533
0.0454654357306
0.056733786875
0.0556849514876
0.0617287952053
0.072787462838
0.0556457705832
0.0682943045262
0.0498187638119
0.0564790149421
0.0513008596482
0.0551647290175
0.0515604020891
0.0603356344105
0.0487755810572
0.0484000816853
0.0546718906314
0.0629618759802
0.055937622113
0.0583058706814
0.0554580789207
0.0737945800359
0.0569725593236
0.063805460605
0.0559880088638
0.059674541609
0.0638531129837
0.0634419069644
0.0633335216153
0.0495688836858
0.0581248277589
0.0382361627999
0.0365576514296
0.0592869619067
0.041872412056
0.0408246378968
0.0393265651587
0.0415335470562
0.0460882679283
0.0534640747778
0.0497343304448
0.0539999320721
0.0602497760741
0.0726733810175
0.0658425936086
0.0634482600027
0.0664355221741
0.053045002122
0.0589815357258
0.0842692001349
0.0603048762314
0.0762574859447
0.074299931173
0.0670255487208
0.0647097134406
0.0642498504221
0.102946042182
0.0786907750723
0.0916746282475
0.0550551450733
0.0551757450655
0.0657930052113
0.0505516347131
0.0530007956397
0.0358524538106
0.0409680019512
0.0421437558318
0.0431974779892
0.0460395586866
0.0437150293864
0.0525520862292
0.0665236010046
0.0517858010951
0.0558510859619
0.0450362504413
0.0521478692017
0.0483499280659
0.0526836766993
0.0506235158543
0.0474454129841
0.0448385131652
0.0470891973038
0.0430042734958
0.0459779904652
0.0583237637168
0.0495471625155
0.0469094835568
0.0609192096787
0.0569249694035
0.0553501402635
0.101374104072
0.0733183837922
0.100769092693
0.0583144091958
0.0566933649012
0.0602704106546
0.0621493636506
0.0514578328941
0.0512304900295
0.0515410258606
0.0564883871787
0.0490810817522
0.0548003209762
0.049298611477
0.0426639178523
0.0538542665538
0.0479604877259
0.0466134570267
0.0555052908949
0.062331056367
0.05756453139
0.0550154232376
0.0661966997614
0.0735180395795
0.0563294401753
0.0389688388306
0.0413205925696
0.0435561397715
0.0450805838577
0.0452552802031
0.0502199864221
0.0528892596916
0.0504080402288
0.0564506049356
0.0575327581256
0.0550988977929
0.0438605795561
0.03896580625
0.042722701818
0.0369987981482
0.0333835326292
0.0283097613678
0.0298062158854
0.0336748110302
0.0396756198422
0.0262452122946
0.0203274683678
0.0250652505125
0.0204156554
0.0219826413941
0.024072082779
0.0239039516118
0.0245390041824
0.0192231635755
0.0174504132712
0.0157113925049
0.0131360239864
0.0143884550296
0.0104289269444
0.00965737225593
0.0101091971245
0.00894375193404
0.0061694615793
0.00833632898969
0.0105651158
0.00835413113902
0.00839831692599
0.00715225992285
0.00550454818441
0.00179451512858
0.00242457875661
0.00733130593425
-5.36922160488e-05
0.00173949386544
0.00172518826
0.00220166827722
0.000759453784713
0.00471115513103
0.00265358609954
0.00229382673878
0.00235857265758
-0.000178833205207
0.000638609259794
-0.00176397087926
0.00213638461931
0.000274674363063
0.000805913864843
-0.0015167675963
3.86891405982e-05
0.000285726698193
0.0009491780092
0.00337794311966
0.00141696176934
-0.00284869094873
-0.000871703158076
-0.00142965298698
0.00410849679489
-0.00558260001725
0.000429206556726
0.00184527815911
-0.000475749324277
0.000385739265199
-0.00146380901642
0.000361101473802
0.00115709059977
0.00232333992314
-0.000480780896865
-0.000244431576233
-0.0019527883348
0.000520772014529
0.00531361162395
0.00122320140485
0.000972676621315
-0.00621382667379
0.00275630157962
-0.00294747121208
-0.00111751279247
0.00409935744689
-0.000224535069755
-0.000146098491961
0.000392436859264
-0.000706209164045
0.000863597181458
0.000922882890945
6.57021212103e-06
-0.00197426293415
-0.0017940144865
5.08356901241e-07
0.000438994365737
-0.000433580182288
-0.000270631014799
0.000181235831388
-3.21637295493e-05
7.19280579098e-07
-0.00235951056687
0.00176986503807
0.00321266616205
-5.19880880567e-08
2.9051358132e-05
-0.00294436249371
0.0028613563191
3.29024318124e-07
-0.000766151812168
0.00208812375321
-0.00354459044797
0.000487919172398
-6.82569074595e-08
-0.000146920270095
0.00050459717279
-0.000292027651196
0.00186753464277
3.76427263568e-05
0.000203344364197
-0.00230096938062
0.00123212715263
-0.000430497980848
-0.000903848875018
-0.000973923594242
5.50098955276e-09
0.000608305882469
-2.98423229306e-06
0.00331671021632
-0.000244575629849
-0.00417967939977
-0.00119315779117
0.00408257015456
2.00599602662e-06
-0.000205338839276
0.000402650158194
-1.89396511263e-05
-0.00094335442928
0.00151737427138
-0.000740965036386
0.000861364403839
-0.000846038979873
0.000515039767306
0.000416769084301
-0.00283720281912
-6.84939429618e-07
-0.000620982783694
-0.00155523298824
0.000407749895936
0.00176491073862
-0.00187061331567
0.00196264540186
-0.00178909329713
5.77064239837e-07
0.00197391022645
0.00111703446659
-4.55710099019e-05
-0.00282364963024
-4.94229906289e-06
0.00100031375004
0.000142032643816
0.00211727687167
-7.68425013176e-07
-0.00171798820343
0.000591921687957
0.00119650394486
0.000131609328784
-0.00190519622913
0.00179682899721
0.000689066528693
0.000376215528661
-0.000705775684759
-0.00105864397971
0.000536938402071
-0.00148275492794
1.07612416311e-07
2.3622853198e-06
0.000931187474177
-3.70681764661e-06
0.000934145722174
-1.50581412872e-06
-0.000152184162125
-1.14169145049e-06
3.12573497396e-06
-2.26983529572e-06
0.00166570349608
-0.000900811421005
0.000662116211943
0.00114487929239
-0.00431283731061
-0.000128469297034
0.000197281836599
0.00191239085959
-5.72522615983e-08
-5.28320491022e-06
5.64916922818e-06
-0.00177282020074
-4.83831564368e-07
0.000393245622018
-5.29281728001e-07
0.000966827097892
-0.00212640783995
-0.000847821338892
0.000551471804277
-0.00113981148954
0.000435427796891
0.000244568821152
-0.00036909589663
0.000808098735028
-0.000753876156161
0.000736038598092
0.003941203065
-0.00104928526977
0.000502893640399
0.000234946771357
-0.000115704667312
0.000185438672072
4.83536544837e-06
-0.00058198391883
0.000894171759387
5.42211607024e-06
-3.27971020986e-06
0.00018138740292
-6.71231750182e-08
0.00109240024661
-5.49965401975e-06
-0.00255062093896
2.25021767031e-06
-2.18297672361e-06
2.09084253033e-06
-1.39042848479e-06
0.000722774526793
-0.00015172386688
-0.00325742757333
0.000289517319179
-0.000150448667718
-0.000678917878799
-2.27462150426e-06
0.000983268572353
0.000677705824076
-1.21372795592e-07
-4.1321639932e-07
-0.00178209748815
0.000383701284849
0.000569573243558
-1.94811942955e-06
7.35928647644e-06


==> convergence_g_c.dat <==
0.000164181400196
0.000416423835232
0.000759915160002
0.00117969700507
0.0015085960399
0.00174179998005
0.00203604133968
0.00301354864301
0.0035252787149
0.0613233907969
0.0680200844025
0.0673574455956
0.0670752311159
0.0671619896228
0.101829149116
0.144499772481
0.195007007403
0.307425244842
0.0645549925984
0.0694777945244
0.0233425647276
0.0107390707004
0.00572892922048
0.00732136763919
0.00757150356279
0.00352866566285
0.00527372083129
0.00294779972789
0.0029459922533
0.00277509275745
0.00279058103291
0.00274566497685
0.00259983991001
0.00215200292154
0.00203941852246
0.00204829890755
0.00165137297156
0.00665500270082
0.00768857598786
0.039818748105
0.0595373292916
0.406364044012
0.388921731405
0.562107228103
0.0436734736727
0.0477892174876
0.0471194791994
0.0521730554656
0.0513901787568
0.0574237498173
0.0557639867201
0.062681447042
0.0539243315067
0.0507962648502
0.0496837864327
0.0319802303487
0.0314477252104
0.0333462649509
0.0356422326341
0.0381862820093
0.04023780903
0.0436158342348
0.0474744795924
0.0523208079469
0.034625659818
0.0368551598918
0.0396718538198
0.042909589824
0.0406103175167
0.0439276556959
0.0382270172239
0.0412650064758
0.0294805854939
0.0311505987255
0.0328742762122
0.0350365185717
0.036549391778
0.0393464788205
0.0419665652348
0.0456415425463
0.0351065215013
0.0299374174372
0.0326600032187
0.0338219531953
0.0377966320516
0.0435700075464
0.0454095811247
0.0470692551672
0.0517283412775
0.04918094266
0.0561421304015
0.0631203089352
0.0852223806475
0.0788581940755
0.10645632905
0.10323508377
0.118122968278
0.106610874929
0.127549805125
0.0615635881604
0.0620639675175
0.056720848578
0.0635225760162
0.0643540597543
0.0508924279657
0.0456411557048
0.0471365649955
0.051164439946
0.0563125686146
0.0621760718352
0.0707759216003
0.076003195809
0.0702434432405
0.0532926589626
0.056433909763
0.0621880510139
0.06678789055
0.0598001489598
0.0579223983942
0.0596054479162
0.0665396943842
0.076777254002
0.0840282550654
0.0779321423311
0.0891224708879
0.0547516041156
0.0588599410347
0.0496325049524
0.0539923724717
0.0532988866805
0.0460374891082
0.0402641474259
0.0428847631194
0.0437232253894
0.04372639831
0.0306597393734
0.0322240228535
0.0342571543091
0.0365531061599
0.0379008551655
0.0398278707588
0.0428247739892
0.0465298945679
0.0494861493545
0.0349037061912
0.0330240053886
0.0331559154712
0.030422104856
0.0263666397664
0.0234863815344
0.234660120662
0.10609250246
0.21218547784
0.0788294802832
0.0919194547469
0.0917156457698
0.108920238428
0.0517915151104
0.0407145991227
0.0432989137601
0.0450627533513
0.0479332367726
0.0519475746156
0.0564567238703
0.0635227408753
0.0587843366328
0.0509033006073
0.0538878895915
0.0600181164306
0.0661539413527
0.0710566063542
0.0665823677448
0.0727771563574
0.080953629304
0.0832308471889
0.0935462519988
0.114463063626
0.10041871705
0.115110270017
0.112875369274
0.068309850937
0.0771082735763
0.076985872076
0.0805422458769
0.0744484004938
0.0837990036956
0.0702042797448
0.071640859939
0.0695350569341
0.0728353150449
0.0721854066232
0.0753814921164
0.0704787079344
0.0690689508383
0.0759034348314
0.0646149592518
0.0630449596484
0.0628435267647
0.0636377727236
0.0485494978112
0.0502254143981
0.0540021631152
0.0604077019849
0.0641695893209
0.0626581743524
0.0502783422956
0.0490642860993
0.054110328607
0.0517406395873
0.046756145131
0.0509825115833
0.0537788332996
0.0569863277531
0.0588158664173
0.0583431430469
0.0628405788429
0.0529038002647
0.0643064523224
0.070071097518
0.0748898769969
0.0601157496894
0.0648933073663
0.0713111289391
0.0796673849442
0.0676173049934
0.0596355364038
0.052595734611
0.0462702518892
0.0481939667475
0.0505399984289
0.055884527665
0.0612438967433
0.0624604269307
0.0688298163204
0.0622496041215
0.0649616696728
0.06778419573
0.0546595571669
0.0477438146231
0.047395027425
0.0507618462308
0.0553254618894
0.0496449335287
0.0544708644975
0.0546981860718
0.0566995981478
0.0636037662698
0.0618342254422
0.0573402561427
0.0499139982003
0.0548621947275
0.0512056543706
0.0527670854811
0.0574711834037
0.0403000061855
0.0431866920303
0.0323821276249
0.0292700027873
0.0288190630986
0.0337344199281
0.0228939466989
0.0173238933431
0.0160753407639
0.0152903815453
0.011968790922
0.0118042976417
0.0116502612493
0.010860006515
0.0101001246671
0.00965623993594
0.00850082150879
0.00837908577305
0.0192596834306
0.0230103542942
0.0329632317695
0.037879266996
0.034077381548
0.0715539867306
0.0966655363315
0.129217346722
0.275995681778
0.117022433637
0.0855416859394
0.0700748507068
0.0599737281781
0.0583413826801
0.0503186932848
0.0564446249465
0.057386643993
0.0610035047938
0.0681996592251
0.0515283009527
0.0455898123203
0.0464124820506
0.0513323576036
0.0519558716433
0.0560449473012
0.0578276453866
0.0652806534778
0.0658776282208
0.0694662679729
0.0768903495179
0.0829818158421
0.083144783168
0.0557764037016
0.0527976719263
0.0553014194287
0.0603865945395
0.0642880838169
0.069006065606
0.0796006651076
0.0551579747236
0.0603035433795
0.0641609791287
0.0654679107999
0.0706438645759
0.0779666376904
0.0710143957236
0.0665497962798
0.0677423183683
0.0770447943007
0.0655395377719
0.0618284395939
0.0686608704647
0.0787847318081
0.0915934230126
0.0803443885095
0.0902735849802
0.0723041210212
0.0743675468183
0.0797196380039
0.0787916414883
0.0870434938665
0.103048716951
0.0831912134047
0.0927018470622
0.0811023256912
0.0797046764998
0.0687069004211
0.0235497585503


==> errors.dat <==
1.0 1.0 1.0
0.9998358186 0.999646557509 0.99973146539
0.999437475523 0.998974562124 0.999074251515
0.998748987849 0.997944148252 0.997937669664
0.997718105623 0.996454661122 0.996276451833
0.996427595964 0.99406001194 0.994296191384
0.99506798601 0.992008330201 0.992113138157
0.992750640498 0.988139250501 0.988576869805
0.990040378538 0.983907249605 0.98441115661
0.986890166029 0.979252775973 0.979536313674
0.939799143825 0.911257184735 0.912105488262
0.904848482404 0.857269253888 0.869454950294
0.881181779475 0.83061078753 0.844441836227
0.840942706932 0.780005882555 0.808813006406
0.816870251436 0.762089833152 0.792076565901
0.770914870588 0.730233554384 0.768593990924
0.720329041348 0.720727590564 0.75551087077
0.645485698581 0.746853250695 0.757061718914
0.565588891341 0.824961424517 0.779596912492
0.478035209932 0.945890055235 0.818866495884
0.422051393465 0.996544126556 0.845262454805
0.281184215025 1.17298937046 0.912376355601
0.260090427983 1.19689323622 0.921899042124
0.252083633004 1.20438065519 0.92500157203
0.250680514609 1.20649762351 0.926007535043
0.248918434903 1.20915443951 0.927270639121
0.246934243905 1.21285427411 0.929071694104
0.246214474892 1.20935368479 0.925671733428
0.245504283609 1.20589701442 0.922121621831
0.244834673659 1.20560393552 0.921830401072
0.243202838698 1.20504679792 0.921117606764
0.242526874605 1.20475351218 0.920826068474
0.24087940599 1.20419598112 0.920112496128
0.240226378001 1.20107554884 0.920161101954
0.239602500519 1.19809240166 0.919967529132
0.239125910114 1.19581508147 0.92256881196
0.238651443526 1.19354686446 0.925022578615
0.23820548963 1.1932505459 0.926509109699
0.237841971029 1.19151834912 0.928968199263
0.237534920896 1.19005562495 0.930614925021
0.237328992304 1.19000137165 0.930521922895
0.237122884875 1.18994711587 0.930428911473
0.236971557933 1.18922265964 0.931039368677
0.236820377417 1.18849834269 0.931721626917
0.236672511131 1.18777077574 0.933731332292
0.236527085638 1.187052758 0.935567916111
0.236334059974 1.18632189023 0.935024960065
0.236065432034 1.18500045019 0.934058588474
0.235478142674 1.17931913577 0.929988640537
0.200159919761 0.856250732688 0.701640526117
0.176806862587 0.670473814716 0.575249183717
0.0624620769112 0.16286357279 0.284819902088
0.0317351378654 0.149365432904 0.27755719036
0.0301474541672 0.140158856234 0.258785906992
0.0284708056995 0.13029793749 0.238549535067
0.0269135207127 0.120987434259 0.221380320642
0.0252610792794 0.110900406413 0.202867834946
0.0236965718419 0.105398025479 0.196212374937
0.0220191884719 0.0995911673976 0.189347076941
0.0205007854355 0.0904128173569 0.177686587279
0.0188564408101 0.0801634955495 0.165232099223
0.0171943789044 0.0801530979221 0.165192876712
0.01637005134 0.0800569684611 0.164982142276
0.0157418132214 0.0765643638694 0.154426200839
0.015089622867 0.0729168883008 0.14305088013
0.0144302228107 0.0691691706771 0.133248333889
0.0137411288912 0.0652200790379 0.122656329162
0.0133132236933 0.0627713315306 0.117432311576
0.0128759052189 0.060250967053 0.111939671928
0.0124240451014 0.0576207949886 0.106109465077
0.0119536953524 0.0559173846925 0.10231124604
0.0114686501814 0.0530899835497 0.0958706632949
0.0109597863747 0.051250980017 0.091633082225
0.0105953236455 0.0491591415875 0.0875215448782
0.0102223784518 0.0469961092343 0.0832586452996
0.00997342759568 0.045529401985 0.0784822606138
0.00971868306747 0.0439955582364 0.073402310238
0.00945811755453 0.0424330372047 0.0678935026743
0.00921050210776 0.0421825129699 0.0676494184341
0.00893562275704 0.0405319927095 0.0616486688166
0.00866489249388 0.0389093972942 0.0571484954891
0.00838378495054 0.0371867365934 0.0520361245557
0.00809296303207 0.0353796595665 0.0464168465125
0.00779569444974 0.0335232378005 0.0400985358929
0.00754601651174 0.031946276843 0.038960151603
0.00729678287914 0.0317662053103 0.038640978359
0.00704439898832 0.0303948944966 0.0372904529235
0.00673569613394 0.0304722651799 0.0361726699192
0.00653110739631 0.0292426934745 0.0354072885237
0.00632269539326 0.02799506996 0.0348414437614
0.00610290888468 0.0266671643544 0.0323849128034
0.00587608618756 0.0252744831383 0.0296663616791
0.00565702994611 0.0238830975539 0.0288195673632
0.00541922523429 0.022332292233 0.0252909093637
0.00517199299762 0.0206759303011 0.0211164375362
0.00495440641763 0.0194755625332 0.0186355336302
0.00472786311215 0.0181954844399 0.0158233936954
0.00449732973209 0.0171733078862 0.0144109272141
0.00427840177234 0.01628570616 0.0131337820727
0.00405700716823 0.0147684679552 0.0109537626967
0.00382486957142 0.0130867713102 0.00806712173473
0.00344175337279 0.0133814283802 0.00805670043799
0.00330598270264 0.0124544243122 0.00741501312904
0.00306662898565 0.0126162165787 0.00760146152019
0.00294008281273 0.011861138651 0.00713460823122
0.0028451305149 0.0117439514876 0.00708095415274
0.00276012064755 0.0111778241111 0.00679629049809
0.0026780081065 0.0106365010987 0.00655615725455
0.00259383549619 0.0100703917457 0.00633183508613
0.00251034238927 0.00948188776039 0.00595008037275
0.00242477277558 0.00885968095377 0.00558067004057
0.0021094476712 0.00966682575497 0.00532126641152
0.00191275217921 0.00913699671533 0.00508569672353
0.00170329667915 0.00848880036892 0.00478712716804
0.00159198631088 0.0080040553898 0.00484747047478
0.00150850203884 0.00756691386063 0.00470588456211
0.00143014549432 0.00714562923384 0.00418373657359
0.00134739148136 0.00669861762118 0.00360529924511
0.00128171576506 0.00634235577797 0.00334779015943
0.00121731483178 0.00599202635425 0.00319147018714
0.00114934271581 0.00561961718999 0.00293195122288
0.00107873976346 0.00523051851719 0.0027777795991
0.001013651079 0.00493068137927 0.00268480569168
0.000968714010578 0.00468185488064 0.00259268031064
0.0009218842838 0.00441992934455 0.0024213981256
0.000873222451248 0.00414543159555 0.00224815750385
0.000827665253737 0.00388617518917 0.0021591018348
0.000772907520183 0.00374406412484 0.00201900590043
0.000722232880152 0.00348165036996 0.00197098295837
0.000687450079219 0.00328482918805 0.0019064652342
0.00065348626331 0.00309005691757 0.0018416866717
0.000619773263065 0.00289594506345 0.00182957209213
0.000590026994947 0.0027269242458 0.00181028669863
0.000558495240095 0.00254306521705 0.00170972753092
0.000526995483624 0.00235612273613 0.00160480741271
0.000502699475218 0.00221624955519 0.00160187128282
0.000477280179213 0.00221067036565 0.00161106452363
0.000452371043718 0.00209537133588 0.00154359768182
0.000424537497577 0.00197974703378 0.00145909198522
0.000393120232153 0.00181687492556 0.00143894354692
0.000375157712829 0.00181442215636 0.00143877982939
0.00036458513787 0.00181424181378 0.0014383657417
0.00035342389616 0.00176917732633 0.00141650120451
0.000342598737824 0.00171062185079 0.00140003852412
0.000331790924575 0.00165238677349 0.00138207229576
0.000320349108364 0.00160317600691 0.00137239186818
0.000310477736054 0.00155010871812 0.00135962851449
0.000300280173605 0.00149514987559 0.00134695449447
0.000290134340768 0.00144032304479 0.0013386167039
0.000280118772328 0.00138603839797 0.0013326072392
0.00027088241904 0.00133569849101 0.00131958928409
0.000261746089176 0.00128591350039 0.00130870652436
0.000254631868247 0.00125056379824 0.00130809335168
0.000247411585233 0.0012143780977 0.00130726990607
0.000240142052587 0.00117787280722 0.0013077020446
0.000231703472405 0.00117783068739 0.00130829360428
0.000225124390027 0.00114301496408 0.00130268804509
0.000218457323673 0.00110774096894 0.0012966030047
0.000212400551699 0.00107761450854 0.0012953601916
0.000206353048659 0.00104630299588 0.00129582696833
0.000200123648899 0.00101402996493 0.00129630263715
0.000193692173565 0.000980701411523 0.00129514294376
0.000189140484719 0.000956988591896 0.00133667302046
0.00018463172219 0.000933683781238 0.00137376388517
0.000181200864165 0.000916643632462 0.00136897196897
0.000179034040145 0.00091001279217 0.00136879365449
0.000177621729779 0.000902552464932 0.0013685127285
0.000176243635675 0.000895261039234 0.00136871045496
0.000174872179007 0.00088818985799 0.00137169779501
0.000173756606898 0.000882292623753 0.00137006053544
0.000172627035768 0.00087631658744 0.00136589779976
0.00017151026133 0.000870395345256 0.00136416933022
0.000170300289243 0.000865398950429 0.00136048422305
0.000169000039859 0.000860142864852 0.00135492335511
0.000168043802409 0.000855821088516 0.00135324068953
0.000167365708777 0.000854825389243 0.00135102825169
0.000166882021844 0.000852281354542 0.00135155015407
0.000166409688066 0.000849793111725 0.00135201915202
0.000165590119425 0.000845550109715 0.00135000344205
0.000164839530232 0.000840924621518 0.00134508803543
0.000163704203035 0.000838619730378 0.00134288207471
0.000162880438861 0.000837859846783 0.00133869477478
0.000161265895835 0.000828453859101 0.00132750640995
0.000159932488886 0.000820020029596 0.00131561086143
0.000154090949915 0.000791521399113 0.00123501615224
0.000142540186323 0.000727263845978 0.00108049286474
0.00013655815856 0.0006907625038 0.00102006930434
0.000131354454965 0.000657369261779 0.000961687709943
0.000124071503241 0.000609584479923 0.00088429877833
0.000113570378697 0.000532065822379 0.000754322834383
0.000103965029224 0.000516033450218 0.000661235672108
9.20576079533e-05 0.000442667445114 0.00055465506305
8.28693759503e-05 0.000384439859989 0.00048452984558
7.60448507715e-05 0.000380437916302 0.000436455802086
6.90737310939e-05 0.000346119547137 0.000399502821329
6.21486337952e-05 0.000308480142546 0.000362019902292
5.78842541447e-05 0.000284843802881 0.000334589481434
5.4285142364e-05 0.000268594696565 0.000317401263198
5.05734138515e-05 0.000249403479388 0.000295069227862
4.70030920339e-05 0.000229854750515 0.000280694842299
4.3130623171e-05 0.000209035741693 0.000244585636022
4.04095548258e-05 0.000195455229753 0.000237382121024
3.78929470814e-05 0.000183058825964 0.000230919119848
3.54666273701e-05 0.000169655680273 0.000226499014417
3.3574218096e-05 0.000157771845284 0.000209269970858
3.21732054638e-05 0.000150193892225 0.000206507878799
3.07554350588e-05 0.00014197354373 0.000205920763732
2.95659707642e-05 0.000135031430961 0.000205810139316
2.8450766536e-05 0.000128432825031 0.000204431554075
2.73403772751e-05 0.000121785475359 0.000202792034761
2.61732010744e-05 0.000114631582476 0.000202966658845
2.46811930477e-05 0.000113111593689 0.00020280272488
2.36823160347e-05 0.000107199583787 0.000172421148593
2.26582239847e-05 0.000100820354143 0.000142010483938
2.16299976957e-05 9.87031196979e-05 0.000140521707895
2.07060746768e-05 9.86110420872e-05 0.000140449478232
1.9644412544e-05 9.32364991628e-05 0.000140131250956
1.8772201463e-05 9.3228051853e-05 0.000140123360855
1.76368418737e-05 8.70534672187e-05 0.000106246508539
1.69753964038e-05 8.34583897342e-05 0.000104975563043
1.63057158436e-05 7.97854657929e-05 0.000104931611215
1.57601491347e-05 7.67797876408e-05 0.000103925953072
1.52321634677e-05 7.38548653556e-05 0.000103918099431
1.46315364151e-05 7.05173178909e-05 9.26715963929e-05
1.39551267853e-05 6.65683876026e-05 5.99468458349e-05
1.32764991536e-05 6.27656959895e-05 5.89468774967e-05
1.26768915977e-05 5.93396096606e-05 5.8013221573e-05
1.19427247002e-05 5.6323845268e-05 5.61638685429e-05
1.13652404372e-05 5.29388440764e-05 3.72968361402e-05
1.07601845232e-05 4.97229071124e-05 3.60543473881e-05
1.02174520849e-05 4.65446293582e-05 3.5272496853e-05
9.42280980374e-06 4.28883757061e-05 3.24035307749e-05
8.80671576383e-06 4.14888030591e-05 3.16325203256e-05
8.31201347323e-06 3.86176514858e-05 3.06241914248e-05
7.80350486342e-06 3.82628026727e-05 3.0046354395e-05
7.42884170367e-06 3.6192834616e-05 2.97983739235e-05
7.14143962815e-06 3.47245335528e-05 2.89550584127e-05
6.82107801879e-06 3.29541498467e-05 2.86377862635e-05
6.51368879391e-06 3.13387617206e-05 2.37200419377e-05
6.18256053272e-06 2.9481883158e-05 2.32985226955e-05
5.90904456547e-06 2.79759977502e-05 1.71504251832e-05
5.63548723325e-06 2.64174718496e-05 1.67003254838e-05
5.3754607194e-06 2.6243677774e-05 1.66033180737e-05
5.09722203306e-06 2.47460391173e-05 1.52413699875e-05
4.81677494676e-06 2.35253085368e-05 1.48363617219e-05
4.53645834242e-06 2.19735675685e-05 1.46194249138e-05
4.33351696688e-06 2.08804593519e-05 1.44862764703e-05
4.11817535779e-06 2.03604737931e-05 1.38561428059e-05
3.94821389663e-06 1.94353818682e-05 1.35509141789e-05
3.82564216261e-06 1.8757370948e-05 1.29628535475e-05
3.72051391739e-06 1.8186092684e-05 1.29786921136e-05
3.60587239286e-06 1.76057970016e-05 1.29358108291e-05
3.49584454959e-06 1.69962111295e-05 1.28662291841e-05
3.38935558489e-06 1.64069942742e-05 1.28089344024e-05
3.27727269085e-06 1.57843364365e-05 1.28077434732e-05
3.14954470413e-06 1.52655118141e-05 1.23981752946e-05
3.04255577488e-06 1.4663648668e-05 1.07423052211e-05
2.93613355075e-06 1.40693810136e-05 1.02280627517e-05
2.87693985347e-06 1.40700259039e-05 1.02287350106e-05
2.76087013672e-06 1.38780342375e-05 9.56506135885e-06
2.70373525342e-06 1.35719654419e-05 8.93725619548e-06
2.65014539612e-06 1.3284836411e-05 8.7076517924e-06
2.60300605066e-06 1.30325444985e-05 8.75712126e-06
2.56311580291e-06 1.2929179315e-05 8.75227497033e-06
2.51884645704e-06 1.26901519042e-05 8.62481295384e-06
2.48227527888e-06 1.24965376708e-05 8.6382909056e-06
2.44600052772e-06 1.24665496638e-05 8.63682268656e-06
2.41456841467e-06 1.23009205102e-05 8.59899680601e-06
2.38434090211e-06 1.21414449319e-05 8.56806194621e-06
2.3556167342e-06 1.19898317343e-05 8.548459933e-06
2.32781402476e-06 1.18415696858e-05 8.51531146829e-06
2.30428706533e-06 1.17193655389e-05 8.53783072197e-06
2.28500817668e-06 1.16174802459e-05 8.56377665194e-06
2.26579758997e-06 1.15175030864e-05 8.55005249639e-06
2.24712588336e-06 1.14191456473e-05 8.60583683078e-06
2.23461050953e-06 1.13523208328e-05 8.58331128264e-06
2.21999902431e-06 1.12756874394e-05 8.61000574625e-06
2.20925706241e-06 1.12188544885e-05 8.59559012737e-06
2.19908240913e-06 1.1212311334e-05 8.5961623594e-06
2.1830266883e-06 1.11533142651e-05 8.51390235439e-06
2.17348716658e-06 1.11031182875e-05 8.49736370692e-06
2.15711472802e-06 1.10128643566e-05 8.49333493698e-06
2.14800259607e-06 1.10114962059e-05 8.49327331239e-06
2.13689054564e-06 1.09465253754e-05 8.43065741259e-06
2.12917882794e-06 1.0892975709e-05 8.11942919804e-06
2.10804696598e-06 1.07918122798e-05 8.00088123684e-06
2.09058881506e-06 1.07009906626e-05 7.87052414723e-06
2.04818691228e-06 1.0422459217e-05 7.49156085027e-06
1.9843693113e-06 1.00496586354e-05 7.0037998017e-06
1.89762599058e-06 9.43131989374e-06 6.65768139465e-06
1.78498726822e-06 8.92623529774e-06 6.012419493e-06
1.68021031744e-06 8.21674017261e-06 5.15739199217e-06
1.48862132247e-06 7.29959181452e-06 4.06908698371e-06
1.348617398e-06 6.40450396386e-06 3.22618324148e-06
1.22378222382e-06 5.56972322259e-06 2.56690332556e-06
1.0910096655e-06 5.41443968951e-06 2.14106597674e-06
9.5943621966e-07 4.68447048072e-06 1.77550513362e-06
7.94807618925e-07 3.78609164777e-06 1.27406020466e-06
7.17293355443e-07 3.34197486168e-06 1.08699882133e-06
6.51640764454e-07 2.99405153348e-06 9.53752025509e-07
6.13297136919e-07 2.78343020541e-06 9.00425783382e-07
5.85191638235e-07 2.61362988109e-06 8.42489041945e-07
5.48285553716e-07 2.44337418923e-06 8.13004786115e-07
5.1862715837e-07 2.26654313745e-06 7.40006397302e-07
4.95027217686e-07 2.26379108152e-06 7.3836788995e-07
4.68148164349e-07 2.10759628751e-06 7.03735799668e-07
4.46759190546e-07 1.97899504536e-06 6.81556067732e-07
4.26623248696e-07 1.97618253962e-06 6.81910031721e-07
4.08419300051e-07 1.87001739654e-06 6.69309409919e-07
3.89025625965e-07 1.75524284224e-06 6.38946413665e-07
3.68101633241e-07 1.62927395408e-06 5.81083330382e-07
3.47465315258e-07 1.50258169486e-06 5.15035648846e-07
3.26527327334e-07 1.47017130151e-06 5.07744283194e-07
3.09199768256e-07 1.47058813723e-06 5.07938662915e-07
2.89804444217e-07 1.35962211732e-06 4.73672941904e-07
2.75669684256e-07 1.3029893885e-06 4.4291414488e-07
2.60577368564e-07 1.22277577109e-06 4.03990821396e-07
2.46849976893e-07 1.14494863462e-06 3.77633461376e-07
2.33507497455e-07 1.0941751764e-06 3.75261201016e-07
2.24078801653e-07 1.08728349774e-06 3.7381239976e-07
2.13072460396e-07 1.03007573872e-06 3.50638647069e-07
2.03641866879e-07 9.7746908393e-07 3.15465866591e-07
1.94919978221e-07 9.28478772987e-07 3.03084948894e-07
1.84549958526e-07 8.69338155804e-07 2.60327318219e-07
1.70471708794e-07 7.95963407939e-07 2.44369070865e-07
1.60933039484e-07 7.40582416342e-07 2.34779526392e-07
1.51553343681e-07 7.32096312075e-07 2.31972032517e-07
1.42328138692e-07 7.11627291107e-07 2.3065234109e-07
1.31476315265e-07 6.52276226286e-07 2.33436759587e-07
1.22640637563e-07 6.04257253659e-07 1.92776024095e-07
1.14873765695e-07 5.61789272014e-07 1.69138857562e-07
1.09650979883e-07 5.32812853002e-07 1.57723067951e-07
1.0343006456e-07 4.98909107799e-07 1.47014898891e-07
9.76705664327e-08 4.66690454589e-07 1.37949530872e-07
9.16414800397e-08 4.37321657169e-07 1.2852022804e-07
8.49711292169e-08 4.17627649882e-07 1.26007405885e-07
8.02428452543e-08 3.91705820458e-07 1.18419690388e-07
7.47627159445e-08 3.61963829748e-07 1.08160739446e-07
7.10381298569e-08 3.41210741218e-07 1.00872404191e-07
6.70259662593e-08 3.18619727422e-07 9.25365647824e-08
6.35874765714e-08 2.99040858405e-07 8.3892276978e-08
6.00796906574e-08 2.7887952429e-07 7.76875377376e-08
5.69819576497e-08 2.60964426722e-07 7.52654500379e-08
5.3543915085e-08 2.43119439308e-07 7.12000938837e-08
5.09322795146e-08 2.38076307326e-07 7.11760322522e-08
4.84671530257e-08 2.32489784116e-07 6.98807469425e-08
4.58173621363e-08 2.18806043142e-07 6.71519971134e-08
4.29326150637e-08 2.03000904879e-07 6.35823826461e-08
4.0531066666e-08 1.89279665026e-07 5.90730885008e-08
3.81678675344e-08 1.75719302836e-07 5.69593785138e-08
3.60511509244e-08 1.63274268433e-07 5.38245722714e-08
3.33907713821e-08 1.47912908859e-07 4.62085908274e-08
3.14884136787e-08 1.36210151858e-07 4.24899899319e-08
2.94792809402e-08 1.24082329044e-07 4.0661084516e-08
2.78287946976e-08 1.24048259907e-07 4.0643369318e-08
2.61681241305e-08 1.1385293338e-07 3.73919768663e-08
2.44972079438e-08 1.03390627243e-07 3.42264982701e-08
2.29430583566e-08 9.80323697878e-08 3.02730219176e-08
2.14899936742e-08 9.73683258197e-08 2.99160909412e-08
2.04247586774e-08 9.73361890458e-08 2.99365250681e-08
1.92375730972e-08 9.0638359646e-08 2.60363464532e-08
1.85020021204e-08 8.657117807e-08 2.51278681812e-08
1.78256123762e-08 8.26720114238e-08 2.38555236206e-08
1.67687859742e-08 7.8000969106e-08 2.26719017696e-08
1.60666364583e-08 7.39382701589e-08 2.21486137359e-08
1.54107218426e-08 7.01587569696e-08 2.13431320737e-08
1.48046710859e-08 6.65625047667e-08 2.05454013848e-08
1.41897805827e-08 6.29237738022e-08 2.03545826966e-08
1.35357981734e-08 5.90697960227e-08 1.8306364583e-08
1.28121192477e-08 5.45655762237e-08 1.69783214965e-08
1.21749170753e-08 5.05434830954e-08 1.57572225548e-08
1.15174723803e-08 4.99890285464e-08 1.55318520212e-08
1.08235472484e-08 4.56322078999e-08 1.44495663991e-08
1.00369634753e-08 4.05145042633e-08 1.28764992228e-08
9.3761037681e-09 3.60088715293e-08 1.05515181264e-08
8.78120629841e-09 3.5945146983e-08 1.05248094911e-08
8.19782227266e-09 3.59511064902e-08 1.05244737103e-08
7.76296877281e-09 3.32520866079e-08 9.60450092869e-09
7.3050969528e-09 3.31880192661e-08 9.56059895665e-09
6.68950227568e-09 3.04870467722e-08 9.15586087753e-09
6.28609266889e-09 2.80875084159e-08 8.32259464092e-09
5.80673104555e-09 2.71405907343e-08 8.1849273837e-09
5.37529132852e-09 2.46416956618e-08 7.15135602552e-09
5.01500947769e-09 2.25237417001e-08 6.43446623581e-09
4.69048965149e-09 2.07102400695e-08 5.69263077439e-09
4.38912639298e-09 2.06788953252e-08 5.68729390465e-09
3.93728320218e-09 1.87071866614e-08 5.20928512849e-09
3.62745533532e-09 1.69418285599e-08 4.38384028999e-09
3.29490971597e-09 1.52085958123e-08 4.19146716181e-09
3.11350798356e-09 1.41335212667e-08 3.68474702863e-09
2.9417178608e-09 1.31084817482e-08 3.34018889175e-09
2.74817340225e-09 1.26589427663e-08 3.31545441021e-09
2.60924874429e-09 1.18403123848e-08 3.25922968816e-09
2.47095648482e-09 1.10942215628e-08 3.17347422076e-09
2.38236663158e-09 1.10867633926e-08 3.17042423646e-09
2.28476583077e-09 1.05204743882e-08 2.79992590563e-09
2.18847721747e-09 9.95559407978e-09 2.68723327038e-09
2.09394052103e-09 9.39366243344e-09 2.51017649779e-09
1.99753642353e-09 9.07654093319e-09 2.40734785251e-09
1.91021406008e-09 8.84950051235e-09 2.37773635393e-09
1.80982832607e-09 8.36333253813e-09 2.2206958163e-09
1.68943202862e-09 7.87287385424e-09 2.16508521234e-09
1.60194343763e-09 7.36520649307e-09 1.98768106394e-09
1.51247315698e-09 6.89557739455e-09 1.87556942399e-09
1.4443570371e-09 6.49200193479e-09 1.78230124118e-09
1.36903689525e-09 6.41112785676e-09 1.74851605651e-09
1.30284405984e-09 6.03104144911e-09 1.66931236365e-09
1.23420544461e-09 6.00131238744e-09 1.66539116583e-09
1.17172562571e-09 5.65520627928e-09 1.56577929368e-09
1.1161326195e-09 5.35680770593e-09 1.53453074533e-09
1.06608689234e-09 5.10965364235e-09 1.40300877427e-09
1.01588571633e-09 4.82759328069e-09 1.35509280767e-09
9.72198289142e-10 4.57959336907e-09 1.25084421167e-09
9.27498565474e-10 4.3239694599e-09 1.17985950215e-09
8.73403358293e-10 4.0117202589e-09 1.11250450813e-09
8.30128700158e-10 3.75857646288e-09 1.05158218455e-09
7.91187791548e-10 3.74243606992e-09 1.05099837838e-09
7.4298925658e-10 3.51846351252e-09 1.01955403349e-09
7.00694615882e-10 3.27705996227e-09 9.11024873588e-10
6.61911070611e-10 3.05296829837e-09 8.45044768969e-10
5.94810428853e-10 2.69235046112e-09 7.54480974245e-10
5.51199889547e-10 2.43114752142e-09 6.87667166596e-10
4.95655976785e-10 2.0966933711e-09 5.93461021169e-10
4.66752091334e-10 2.05081339481e-09 5.90767449242e-10
4.40290344702e-10 2.01072412098e-09 5.84348411229e-10
4.13753864819e-10 1.85344086504e-09 5.80194220375e-10
3.88039325413e-10 1.82479581937e-09 5.75573024104e-10
3.68071662649e-10 1.72907206438e-09 5.59221352534e-10
3.49215171006e-10 1.72843843555e-09 5.58772554274e-10
3.31216262846e-10 1.63132535302e-09 5.39248966128e-10
3.12506390351e-10 1.53863081181e-09 5.11945113777e-10
2.97168238658e-10 1.45484739934e-09 4.98446233132e-10
2.80883323795e-10 1.36844210517e-09 4.80910625933e-10
2.67036165945e-10 1.29187431107e-09 4.66143281032e-10
2.55643356898e-10 1.2323282087e-09 4.62120774337e-10
2.41875871413e-10 1.15948943047e-09 4.50608264668e-10
2.3027538665e-10 1.09421054891e-09 4.06262160001e-10
2.19541454811e-10 1.03324337259e-09 3.92418466385e-10
2.07355742498e-10 9.63404732637e-10 3.77215911788e-10
1.94431040024e-10 8.89094558647e-10 3.82900097051e-10
1.83238708317e-10 8.76176258948e-10 3.83462748578e-10
1.73157753226e-10 8.1952419913e-10 3.7263549498e-10
1.61695281424e-10 7.53975925742e-10 3.62359667526e-10
1.49807761325e-10 6.85823840595e-10 3.58307078583e-10
1.41369173995e-10 6.35886707938e-10 3.51621168299e-10
1.35860181438e-10 6.33485623047e-10 3.54467053459e-10
1.30246358235e-10 6.3323567122e-10 3.53449481298e-10
1.24573329651e-10 6.01835036103e-10 3.47485088073e-10
1.18957491217e-10 5.70677070294e-10 3.41329776621e-10
1.1357403662e-10 5.40414025431e-10 3.37850350544e-10
1.07870350043e-10 5.0945974916e-10 3.35697435908e-10
1.02165167086e-10 4.76948743801e-10 3.28033688458e-10
9.70152212338e-11 4.51375019689e-10 3.29661659941e-10
9.15386533072e-11 4.19494835096e-10 3.27364579096e-10
8.62721821073e-11 3.88242787666e-10 3.21617276079e-10
8.1518679963e-11 3.59651042424e-10 3.19419076581e-10
7.79432234152e-11 3.37720337784e-10 3.18087631847e-10
7.49061028731e-11 3.37468528477e-10 3.18166543982e-10
7.17059117757e-11 3.18235900849e-10 3.14421152488e-10
6.90528792199e-11 3.02034796536e-10 3.12251660124e-10
6.67476501733e-11 2.87763555681e-10 3.10514776757e-10
6.4858040125e-11 2.87770175385e-10 3.10677018007e-10
6.29248673792e-11 2.78038096084e-10 3.11059434341e-10
6.08058843611e-11 2.75873584492e-10 3.09712435302e-10
5.8393373209e-11 2.6265291261e-10 3.0977304742e-10
5.68608267325e-11 2.57903315427e-10 3.10006198777e-10
5.57049900757e-11 2.57480402102e-10 3.09629672277e-10
5.43087305447e-11 2.49392384356e-10 3.09274284159e-10
5.31999822167e-11 2.45151769208e-10 3.09425518281e-10
5.20305060854e-11 2.38318472071e-10 3.08759520723e-10
5.07780234359e-11 2.31013143094e-10 3.07640534591e-10
4.95642280208e-11 2.23751114954e-10 3.10838163833e-10
4.83479712221e-11 2.17497047479e-10 3.09206079122e-10
4.74185702627e-11 2.16444941307e-10 3.08365753191e-10
4.65910966149e-11 2.15040295638e-10 3.0922478437e-10
4.58590856088e-11 2.10810410087e-10 3.09452222153e-10
4.52566795602e-11 2.07290371828e-10 3.08987295173e-10
4.46055058616e-11 2.03495016471e-10 3.092409618e-10
4.41403182996e-11 2.01980633348e-10 3.0954760698e-10
4.37140388143e-11 1.99474311442e-10 3.09672309208e-10
4.32721249788e-11 1.96852311842e-10 3.09140610577e-10
4.28851098274e-11 1.96828928564e-10 3.09149829106e-10
4.26205317899e-11 1.95270273372e-10 3.10448655902e-10
4.22652330152e-11 1.93181553874e-10 3.10326830984e-10
4.18186959341e-11 1.90587874693e-10 3.09382077907e-10
4.14693370642e-11 1.88786129156e-10 3.08847396355e-10
4.11210644288e-11 1.86734109599e-10 3.08316697514e-10
4.08269558877e-11 1.86298076491e-10 3.08272680251e-10
4.06022219418e-11 1.84987652628e-10 3.0883908139e-10
4.05293606403e-11 1.84646053361e-10 3.09670003261e-10
4.04310940135e-11 1.8408755464e-10 3.10119592784e-10
4.0134681294e-11 1.82391839559e-10 3.08409064931e-10
4.0136836214e-11 1.8235828268e-10 3.09304415361e-10
4.00670184336e-11 1.81939795265e-10 3.09268184079e-10
3.99978952838e-11 1.81502458077e-10 3.09348025211e-10
3.99098331866e-11 1.80974861373e-10 3.09192418532e-10
3.98795235127e-11 1.81216195426e-10 3.09616221865e-10
3.96916448909e-11 1.80160124709e-10 3.08605799439e-10
3.95863196938e-11 1.79514573162e-10 3.07968338204e-10
3.94955155352e-11 1.7912463964e-10 3.07622748665e-10
3.94023624921e-11 1.78654635384e-10 3.07064551998e-10
3.94094089429e-11 1.78619407877e-10 3.07287123177e-10
3.93842417294e-11 1.78509406318e-10 3.07371146802e-10
3.94537143849e-11 1.78984716579e-10 3.08283995693e-10
3.93694260764e-11 1.78522437209e-10 3.07790842819e-10
3.93586123043e-11 1.78434742314e-10 3.07824543087e-10
3.9326892653e-11 1.7824170993e-10 3.07689877414e-10
3.93865424094e-11 1.78611158696e-10 3.08439270702e-10
3.93850185779e-11 1.78608760875e-10 3.08831004593e-10
3.93737652266e-11 1.78541143531e-10 3.08906522882e-10
3.93363925145e-11 1.78315775844e-10 3.08568407466e-10
3.92035164181e-11 1.7763487634e-10 3.07380120948e-10
3.91479665341e-11 1.77277166973e-10 3.0684098229e-10
3.9259486992e-11 1.77889554692e-10 3.08075335247e-10
3.92937096108e-11 1.78126792837e-10 3.08502372702e-10
3.93498859801e-11 1.78384885135e-10 3.08994447447e-10
3.91882170997e-11 1.77501323595e-10 3.07617262953e-10
3.94069892411e-11 1.78747930497e-10 3.09908392167e-10
3.9390075503e-11 1.78663274404e-10 3.09757512616e-10
3.9317389857e-11 1.78241208009e-10 3.09008553739e-10
3.93360950786e-11 1.78366937303e-10 3.09270821655e-10
3.93209216022e-11 1.78269275738e-10 3.09115616303e-10
3.93784799218e-11 1.78657270378e-10 3.09797469305e-10
3.93642602947e-11 1.78505601749e-10 3.09582360434e-10
3.93187122791e-11 1.782857738e-10 3.09208221842e-10
3.92273615451e-11 1.77727254055e-10 3.08241270824e-10
3.92462213112e-11 1.77868539782e-10 3.08510083804e-10
3.92558143269e-11 1.77933529001e-10 3.08647605984e-10
3.93324726232e-11 1.78402762064e-10 3.09466852282e-10
3.93119893722e-11 1.78270356723e-10 3.09262924399e-10
3.91031007285e-11 1.77073271413e-10 3.07114182253e-10
3.90552697608e-11 1.76794982512e-10 3.06631862051e-10
3.9017281613e-11 1.76589430724e-10 3.06282652863e-10
3.92597282382e-11 1.7799898142e-10 3.0873578659e-10
3.91515165872e-11 1.77345594774e-10 3.07605828764e-10
3.92669145553e-11 1.7803189677e-10 3.08804898385e-10
3.93107958346e-11 1.78242246607e-10 3.09205782237e-10
3.9149646831e-11 1.77334433253e-10 3.07623629854e-10
3.91584372996e-11 1.77382051711e-10 3.07689285469e-10
3.91641582883e-11 1.77418793525e-10 3.07759595551e-10
3.9148788829e-11 1.77318482386e-10 3.07579432854e-10
3.91764360624e-11 1.77486369937e-10 3.07877077756e-10
3.91426034027e-11 1.77262413512e-10 3.07498357052e-10
3.91064793637e-11 1.77094399348e-10 3.07206250061e-10
3.91062224258e-11 1.77093454813e-10 3.07204653087e-10
3.91834283913e-11 1.77579234151e-10 3.08061254907e-10
3.92537240294e-11 1.77867224452e-10 3.08555408568e-10
3.92537040745e-11 1.77867552618e-10 3.08566684163e-10
3.92364719196e-11 1.77754766718e-10 3.08370557934e-10
3.92534840762e-11 1.77855601055e-10 3.08546855387e-10
3.92641072865e-11 1.77994595116e-10 3.08792462427e-10
3.92569912233e-11 1.77948750516e-10 3.08712420068e-10
3.92582538746e-11 1.77956983167e-10 3.08726792746e-10
3.92582256369e-11 1.77956437285e-10 3.0872595977e-10
3.93508558351e-11 1.78509223371e-10 3.09691596492e-10
3.92812101312e-11 1.78094595734e-10 3.08968275115e-10
3.91550127166e-11 1.77371921069e-10 3.07708021107e-10
3.91550147522e-11 1.77371933368e-10 3.07708065764e-10
3.91538772458e-11 1.77364979803e-10 3.07696670756e-10
3.92691604535e-11 1.77979670861e-10 3.08765920924e-10
3.9156797393e-11 1.77326529065e-10 3.07625497438e-10
3.91567845095e-11 1.77326563493e-10 3.07625578958e-10
3.91867845509e-11 1.77529900049e-10 3.07982564895e-10
3.91049576953e-11 1.77087925394e-10 3.07213155953e-10
3.92435687548e-11 1.778479231e-10 3.08538143749e-10
3.92244210652e-11 1.77749157989e-10 3.08365720979e-10
3.92244237425e-11 1.77749561809e-10 3.08366459526e-10
3.92301866055e-11 1.77862288876e-10 3.08566685507e-10
3.92103911642e-11 1.77637730752e-10 3.08170241944e-10
3.92218416827e-11 1.77707425429e-10 3.08291661258e-10
3.91485935346e-11 1.77287058184e-10 3.07557245098e-10
3.91471198748e-11 1.7727752619e-10 3.07540808782e-10
3.91391595286e-11 1.77224066194e-10 3.07446852716e-10
3.92292175362e-11 1.77785477937e-10 3.08428862867e-10
3.91808821521e-11 1.7757816289e-10 3.08070283188e-10
3.91977494428e-11 1.77605354663e-10 3.08114738393e-10
3.92331782845e-11 1.77798597137e-10 3.08451856637e-10
3.92713884025e-11 1.78016141674e-10 3.08831685728e-10
3.92713881865e-11 1.78015856028e-10 3.08831205563e-10
3.924749917e-11 1.77860752318e-10 3.0855975143e-10
3.92476162937e-11 1.77861190603e-10 3.08560689806e-10
3.91174433238e-11 1.77118422101e-10 3.0726414413e-10
3.91270104971e-11 1.77178812617e-10 3.07369769044e-10
3.92905488569e-11 1.7819610956e-10 3.09149531349e-10
3.93374286814e-11 1.78459499047e-10 3.09608984148e-10
3.91768308691e-11 1.77509252283e-10 3.0796630595e-10
3.91767522805e-11 1.77508407084e-10 3.07964903535e-10
3.91847967893e-11 1.77572008064e-10 3.08076632193e-10
3.91690190247e-11 1.77451751663e-10 3.07865279885e-10
3.91697608723e-11 1.77458429843e-10 3.07877022764e-10
3.92067118397e-11 1.7769068595e-10 3.08283364589e-10
3.91472205839e-11 1.77300619939e-10 3.07600479493e-10
3.91762273056e-11 1.77490907949e-10 3.07933919626e-10
3.91424822979e-11 1.77309607171e-10 3.07618015996e-10
3.91755983637e-11 1.77497359748e-10 3.07945515754e-10
3.91554213726e-11 1.77377508172e-10 3.07735940965e-10
3.91391026035e-11 1.77269695045e-10 3.07547056131e-10
3.92501481758e-11 1.77916153076e-10 3.08675865262e-10
3.92501750597e-11 1.77916373984e-10 3.08676136188e-10
3.92745487427e-11 1.7804399598e-10 3.08898570278e-10
3.93356298165e-11 1.78388293121e-10 3.09499352329e-10
3.93195907176e-11 1.78283998442e-10 3.09316792283e-10
3.92501951497e-11 1.77990438162e-10 3.08809299421e-10
3.93236170873e-11 1.78398703836e-10 3.09521520098e-10
3.92464387711e-11 1.77888872125e-10 3.0862828142e-10
3.93166543116e-11 1.78286037465e-10 3.09321631206e-10
3.93166316234e-11 1.78285840029e-10 3.09321248023e-10
3.92390241222e-11 1.77778090337e-10 3.08432003932e-10
3.91951927798e-11 1.77583167948e-10 3.08095346715e-10
3.91969789443e-11 1.77580990628e-10 3.0809099694e-10
3.93076574794e-11 1.7820222574e-10 3.09175015131e-10
3.93078517496e-11 1.78202913691e-10 3.09176322384e-10
3.9268531565e-11 1.77973439618e-10 3.08775467042e-10
3.92629541517e-11 1.77965555674e-10 3.08762834845e-10
3.91798236069e-11 1.77482383718e-10 3.07918341482e-10
3.91798537137e-11 1.77482421941e-10 3.07918417996e-10
3.92471642402e-11 1.77834300187e-10 3.0853122353e-10
3.92239329925e-11 1.77652755104e-10 3.08212088509e-10
3.91770014019e-11 1.77380501853e-10 3.07736923601e-10
3.9171845343e-11 1.77357491662e-10 3.07697048325e-10
3.92464753951e-11 1.7780972418e-10 3.0848784505e-10
3.91759561901e-11 1.77347685167e-10 3.07678542436e-10
3.91489613499e-11 1.77328536029e-10 3.07651293199e-10
3.91342329027e-11 1.77232320572e-10 3.07482827435e-10
3.91618528927e-11 1.77422428264e-10 3.0781613422e-10
3.92033113525e-11 1.77618129061e-10 3.08155798817e-10
3.91822615892e-11 1.7752425754e-10 3.07993288018e-10
3.92403592806e-11 1.77868148687e-10 3.08594188212e-10
3.92403550579e-11 1.77868158245e-10 3.08594226874e-10
3.9240262361e-11 1.77867573603e-10 3.08593286321e-10
3.92037223202e-11 1.77637737236e-10 3.08190935382e-10
3.92038676412e-11 1.7763825758e-10 3.08191825888e-10
3.9167245516e-11 1.7741976838e-10 3.07809992633e-10
3.91673044946e-11 1.77420088951e-10 3.07810609122e-10
3.9173265138e-11 1.77468813461e-10 3.07896309708e-10
3.91733098618e-11 1.77468710433e-10 3.07896113031e-10
3.91731874164e-11 1.77467922603e-10 3.0789469762e-10
3.91732763331e-11 1.77468815261e-10 3.07896301059e-10
3.91080252697e-11 1.77065699389e-10 3.07190827419e-10
3.91432542256e-11 1.77296757723e-10 3.07595484997e-10
3.91173368423e-11 1.77126276454e-10 3.07296973117e-10
3.90725522134e-11 1.76826965258e-10 3.06772315166e-10
3.92410657744e-11 1.77864636089e-10 3.08587861038e-10
3.92461070466e-11 1.77947863122e-10 3.08735680309e-10
3.92383645025e-11 1.77890825874e-10 3.08635370829e-10
3.91633254129e-11 1.77427391188e-10 3.07824970116e-10
3.91633276551e-11 1.77427393931e-10 3.07824971446e-10
3.91635345629e-11 1.77428445167e-10 3.07826762084e-10
3.91633133215e-11 1.77427433042e-10 3.07825059714e-10
3.92327428345e-11 1.77796367374e-10 3.08467676372e-10
3.92327618165e-11 1.77796317378e-10 3.08467534668e-10
3.92173337047e-11 1.77726359757e-10 3.08346271721e-10
3.92173544617e-11 1.77726647003e-10 3.08346856063e-10
3.91794380607e-11 1.77516213335e-10 3.07979834022e-10
3.9262749525e-11 1.78009507266e-10 3.0884125057e-10
3.92960373218e-11 1.78228114294e-10 3.09224490898e-10
3.92743666652e-11 1.78091328494e-10 3.08985057119e-10
3.93191320396e-11 1.78307732558e-10 3.09360831527e-10
3.93020113966e-11 1.78236239314e-10 3.0923746283e-10
3.929239935e-11 1.781828419e-10 3.09143951123e-10
3.93069020133e-11 1.78276921489e-10 3.09308698448e-10
3.92751381556e-11 1.78069149335e-10 3.08944769662e-10
3.93047467457e-11 1.78263446221e-10 3.09285374398e-10
3.9275816935e-11 1.78074248319e-10 3.08953940364e-10
3.9121022965e-11 1.77169487938e-10 3.07374073848e-10
3.91620720781e-11 1.77423973001e-10 3.07819300018e-10
3.91423777211e-11 1.77296671862e-10 3.07596334312e-10
3.91331813458e-11 1.77272611921e-10 3.07555936472e-10
3.91377092376e-11 1.77283742085e-10 3.07574377557e-10
3.91304515927e-11 1.77236072261e-10 3.07490964557e-10
3.91302623827e-11 1.77235731862e-10 3.07490494142e-10
3.91530355661e-11 1.77393685354e-10 3.07767471438e-10
3.91180260274e-11 1.77156428971e-10 3.07351847898e-10
3.9117813925e-11 1.77155159011e-10 3.07349724172e-10
3.91179422201e-11 1.7715558822e-10 3.07350343587e-10
3.91108467181e-11 1.77120702177e-10 3.07289729239e-10
3.91108493434e-11 1.77120690277e-10 3.07289714429e-10
3.90681246419e-11 1.76840747589e-10 3.06799240201e-10
3.90683395031e-11 1.76841647539e-10 3.06800867671e-10
3.91679880279e-11 1.77508057647e-10 3.07968440445e-10
3.91678998914e-11 1.77507759821e-10 3.07967924823e-10
3.9167985394e-11 1.77508064467e-10 3.0796848638e-10
3.91679034999e-11 1.77507532857e-10 3.07967615806e-10
3.916795796e-11 1.77507644492e-10 3.07967720898e-10
3.91396483578e-11 1.77302142164e-10 3.07606908761e-10
3.91455867766e-11 1.77341091977e-10 3.07675257918e-10
3.92731006903e-11 1.78020896364e-10 3.0885962481e-10
3.92617304475e-11 1.77956954908e-10 3.08747960817e-10
3.92676373225e-11 1.7802923917e-10 3.08876140883e-10
3.92942968235e-11 1.78120516362e-10 3.09032292199e-10
3.92943862032e-11 1.78121009561e-10 3.0903303603e-10
3.92557492682e-11 1.77882912968e-10 3.08616714109e-10
3.92291454183e-11 1.77709633507e-10 3.08313219507e-10
3.92291501796e-11 1.77709624098e-10 3.0831319994e-10
3.92291663897e-11 1.77709586361e-10 3.08313075325e-10
3.92990765886e-11 1.78147404918e-10 3.09079397846e-10
3.92839974825e-11 1.7804930589e-10 3.0890759959e-10
3.92616223686e-11 1.77924586957e-10 3.08690196504e-10
3.92616988549e-11 1.7792442838e-10 3.08689895585e-10
3.92614099168e-11 1.77923599446e-10 3.08688548525e-10


==> errors_g_c.dat <==
1.0
0.9998358186
0.999419463134
0.998659989132
0.997481872934
0.995977075731
0.99424228288
0.992217964491
0.98922786739
0.985740563445
0.925291609648
0.862353196263
0.804267287762
0.750320873556
0.699927830833
0.628654775376
0.537814303365
0.432936745527
0.299841060532
0.280484823089
0.260997356183
0.254905008503
0.252167565595
0.25072291546
0.24888728082
0.247002829887
0.246131239482
0.244833212037
0.244111492761
0.243392342195
0.242716905869
0.242039584675
0.241375025064
0.240747488641
0.240229399342
0.239739471055
0.239248412959
0.238853324596
0.237263755076
0.235439534666
0.226064627141
0.212605342993
0.126210176036
0.0771242958512
0.0337721716909
0.0322972236397
0.0307537645949
0.0293046632238
0.027775749404
0.026348348677
0.0248353276945
0.0234504108107
0.0219805051274
0.0207952210822
0.0197389015245
0.0187581981567
0.0181583066588
0.0175872692207
0.0170007994815
0.0163948530314
0.01576879455
0.0151342928063
0.014474198
0.0137870429824
0.0130656937544
0.0126132854872
0.0121484208338
0.0116664704583
0.0111658669963
0.0107124175922
0.0102418462005
0.00985033096942
0.00944385699817
0.00916544656455
0.00887993741647
0.0085880159011
0.00828712172248
0.00798423246394
0.0076700810304
0.00734819407448
0.00701281116199
0.00676661575615
0.00656404075562
0.00634965916341
0.00613490128838
0.00590302268171
0.00564582793892
0.00538945325711
0.00513577570654
0.00487011054807
0.00463059392046
0.00437062251274
0.0040947474695
0.00374578334199
0.00345039763225
0.00308308096655
0.0027647988447
0.00243821259847
0.00217827262009
0.00190043437189
0.00178343681289
0.00167274964847
0.00157786986895
0.00147763951025
0.00138254740891
0.0013121862145
0.00125229651917
0.0011932675629
0.00113221469634
0.00106845677856
0.00100202433315
0.000931105137501
0.000860338171417
0.000799905055906
0.000757275988559
0.000714539943755
0.000670104097281
0.000625349258175
0.000587953279384
0.000553897615298
0.000520882299839
0.000486222950797
0.000448892087802
0.000411172468952
0.000379128917579
0.000345340011659
0.000326432092055
0.000307218318365
0.000291970303657
0.000276206134272
0.000261484654821
0.000249446557872
0.000239402804891
0.000229136072313
0.000219117504179
0.000209536284914
0.00020311195703
0.000196566872685
0.000189833050995
0.000182894063329
0.000175962221924
0.000168954021291
0.000161718603515
0.000154193853944
0.000146563393858
0.00014144778822
0.0001367766157
0.000132241661791
0.00012821859209
0.000124837898661
0.000121905908143
9.32994530287e-05
8.34010805787e-05
6.57045824437e-05
6.05251243575e-05
5.49616879281e-05
4.99208412271e-05
4.44834512981e-05
4.21795859581e-05
4.04622610246e-05
3.8710289074e-05
3.69658968653e-05
3.51940017783e-05
3.33657587449e-05
3.14820373167e-05
2.9482212018e-05
2.77491197421e-05
2.63365979583e-05
2.49173742753e-05
2.34218804049e-05
2.18724307022e-05
2.03182500038e-05
1.89654128101e-05
1.75851639966e-05
1.61615811492e-05
1.48164390583e-05
1.34304167164e-05
1.18931300733e-05
1.06988372096e-05
9.46729116953e-06
8.39866718274e-06
7.82495547942e-06
7.22158667159e-06
6.6656265239e-06
6.12876199349e-06
5.67248546607e-06
5.19713683554e-06
4.83227558726e-06
4.48608720873e-06
4.17414687926e-06
3.87012157626e-06
3.5907552766e-06
3.32007878602e-06
3.08608392295e-06
2.87293134419e-06
2.65486598713e-06
2.48332192955e-06
2.32676099871e-06
2.18053913161e-06
2.04177447794e-06
1.94264735239e-06
1.84507708409e-06
1.74543893043e-06
1.64000097569e-06
1.5347627866e-06
1.43859735232e-06
1.36626706222e-06
1.29923214419e-06
1.22893026593e-06
1.16534462796e-06
1.11085760541e-06
1.05422329467e-06
9.9752839585e-07
9.40682915741e-07
8.85355835028e-07
8.33701392897e-07
7.81311114786e-07
7.39976787624e-07
6.92391505611e-07
6.43874872901e-07
5.95655162868e-07
5.59846906196e-07
5.23516588834e-07
4.86184029866e-07
4.47451019605e-07
4.17195587543e-07
3.92315904894e-07
3.71681761677e-07
3.54483952941e-07
3.37399965101e-07
3.20347771395e-07
3.02445287502e-07
2.83922359543e-07
2.66188447751e-07
2.47866745786e-07
2.32437138986e-07
2.17337634343e-07
2.02605577597e-07
1.91531246446e-07
1.82386814122e-07
1.73742586064e-07
1.64923091627e-07
1.55798645406e-07
1.48064032011e-07
1.39998856187e-07
1.32341172701e-07
1.24837481391e-07
1.16897347402e-07
1.0966909047e-07
1.03380636731e-07
9.82204958154e-08
9.28319038477e-08
8.80783854647e-08
8.34307457699e-08
7.86358820782e-08
7.54668555441e-08
7.22076916952e-08
6.98694530072e-08
6.78243739229e-08
6.58697390112e-08
6.36476615749e-08
6.21905154033e-08
6.11131335475e-08
6.01307191005e-08
5.92112974629e-08
5.85026098233e-08
5.78120276042e-08
5.71385023792e-08
5.65179778711e-08
5.59471392487e-08
5.54069002484e-08
5.4935896079e-08
5.44755834938e-08
5.3426401001e-08
5.21970405853e-08
5.04764574388e-08
4.85644462304e-08
4.69094970666e-08
4.35529355359e-08
3.93428676635e-08
3.42590866916e-08
2.48037267031e-08
2.1901134241e-08
2.00276742941e-08
1.86242380079e-08
1.75072730201e-08
1.64858745051e-08
1.56563268424e-08
1.47726113457e-08
1.39248607576e-08
1.30753954476e-08
1.21836579338e-08
1.15558547411e-08
1.10290254923e-08
1.05171410446e-08
9.97727139952e-09
9.45889356733e-09
8.92877037582e-09
8.41244060879e-09
7.86327098851e-09
7.34525734573e-09
6.83500973062e-09
6.30946344347e-09
5.78589270994e-09
5.30482591514e-09
5.00894180333e-09
4.7444813373e-09
4.4821047849e-09
4.21144574057e-09
3.94069996381e-09
3.66876776357e-09
3.37673140947e-09
3.19047774373e-09
2.99808063071e-09
2.80572084194e-09
2.62203616013e-09
2.43680539272e-09
2.24681586955e-09
2.08725959827e-09
1.94835289722e-09
1.81636695496e-09
1.67642533654e-09
1.56655319488e-09
1.4696956553e-09
1.36878507229e-09
1.26094570746e-09
1.14545137388e-09
1.05342078368e-09
9.58324713046e-10
8.89033887016e-10
8.229186178e-10
7.57315843483e-10
6.97645685049e-10
6.36920167142e-10
5.71286361118e-10
5.23760355535e-10
4.75206803159e-10
4.36666426238e-10
4.01862069997e-10
3.7425137277e-10
3.65437843305e-10


==> estimatorperformance_0.dat <==
Iteration RelError RelEnError RelEstimator RelLocEstimator
0 1.53743891596e-05 4.87052352701e-05 0.153583336415 0.1535837195
1 1.48085899871e-05 2.27052840021e-05 0.065872003072 0.0658721535208
2 1.16786740181e-05 1.21721605267e-05 0.034123846679 0.0341241065068
3 8.14575619611e-06 8.10804305216e-06 0.0197881084006 0.0197885380595
4 7.92055027835e-06 7.87359384607e-06 0.00487859755109 0.00488026505306
5 7.16084036737e-06 7.17009419467e-06 0.000931343893075 0.000939938038666
6 7.10599936788e-06 7.08724750187e-06 0.000152998537112 0.000195701455874
7 7.10162359039e-06 7.06466887213e-06 0.000152997259322 0.000195700280732
8 7.09024434979e-06 7.0433980702e-06 0.000152997382687 0.000195700316664
9 7.08476832412e-06 7.02790618026e-06 8.90352978355e-05 0.000109162274233
10 7.08171869489e-06 7.0255109191e-06 4.97425365879e-05 6.988086928e-05
11 7.08119161581e-06 7.02164156375e-06 4.97425043381e-05 6.98807271451e-05
12 7.08108701432e-06 7.02156733467e-06 1.61110466998e-05 2.10937465479e-05
13 7.080721883e-06 7.02149382415e-06 1.62600719535e-05 2.11663557923e-05
14 7.08053679089e-06 7.0214737196e-06 1.37547693196e-05 1.4460872991e-05
15 5.10985688728e-06 5.12955647156e-06 1.13611158874e-05 1.220456667e-05
16 4.68859438656e-06 4.70757547901e-06 6.4712591099e-06 6.49046942809e-06
17 2.24455561311e-06 2.28947758968e-06 4.07986310444e-06 4.10080382756e-06
18 1.63362050281e-06 1.68546271348e-06 3.34907385602e-06 3.36491720184e-06
19 8.25981953577e-07 8.43075148825e-07 2.66425233942e-06 2.68285889453e-06
20 3.68068159128e-07 2.29726945076e-07 2.25474765139e-06 2.2691130232e-06
21 2.17722922329e-07 1.87044703973e-07 8.23832933297e-07 8.37960997248e-07
22 1.47612885236e-07 1.51791438622e-07 3.88162070526e-07 4.31760290932e-07
23 8.55492803241e-08 9.18205128175e-08 1.70909633611e-07 1.94114993531e-07


==> estimatorperformance_1.dat <==
Iteration RelError RelEnError RelEstimator RelLocEstimator
0 4.0788644171e-06 0.000216405554309 0.072658977769 0.072658978174
1 3.12772870257e-06 5.4529361762e-05 0.017288155669 0.0172881567562
2 3.48770908154e-06 4.05630675453e-06 0.00106168872808 0.00106170557882
3 3.47649499132e-06 4.05340625012e-06 0.00106169021248 0.00106170705186
4 3.41267360969e-06 3.47696291828e-06 0.000228825836212 0.000228903733495
5 3.41256251825e-06 3.47683335454e-06 5.35771528832e-05 5.39084444141e-05
6 3.4112112502e-06 3.46448460618e-06 3.40352792426e-05 3.45544088506e-05
7 3.36148116632e-06 3.41760132816e-06 2.42842860598e-05 2.50066457194e-05
8 3.35726375419e-06 3.4032479708e-06 1.02482035839e-05 1.0261677054e-05
9 5.85678902928e-07 5.89042208863e-07 7.97411775699e-06 7.99142371448e-06
10 5.85194747025e-07 5.88084730627e-07 2.99686145536e-06 3.04260904693e-06
11 3.96109393652e-07 4.01052771325e-07 2.95555356036e-06 2.99886313102e-06
12 2.37004781613e-07 2.42047185877e-07 6.65555834149e-07 7.19204089277e-07
13 2.28304343762e-07 2.29752769263e-07 2.31404665211e-07 3.23843499343e-07
14 1.01712531396e-07 1.02991988293e-07 1.29185637932e-07 1.43285873863e-07


==> estimatorperformance_2.dat <==
Iteration RelError RelEnError RelEstimator RelLocEstimator
0 8.41600343764e-06 0.000323630235035 0.111947681656 0.111947676867
1 8.41159925546e-06 0.000136463459094 0.0442725416446 0.0442725417336
2 7.82503383896e-06 7.14207371932e-05 0.0226981920924 0.0226981922524
3 1.81568666972e-06 1.9400250573e-06 5.82745699111e-05 5.83322535091e-05
4 1.81363494293e-06 1.93809451268e-06 5.49547130796e-05 5.50158769427e-05
5 1.76472821008e-06 1.88961812198e-06 9.09843428695e-06 9.46024560669e-06
6 1.44479296955e-06 1.57497047323e-06 9.06825770653e-06 9.43028437419e-06
7 1.44383246946e-06 1.57195886861e-06 9.06825811718e-06 9.43028463772e-06
8 1.44302899955e-06 1.57047880125e-06 4.19586369783e-06 4.63056171382e-06
9 1.43495911667e-06 1.50379323112e-06 4.19461105485e-06 4.62830634095e-06
10 1.4348147178e-06 1.50366635683e-06 4.1905441819e-06 4.62406658279e-06
11 1.43404339261e-06 1.49751582294e-06 3.70812065498e-06 3.70970643771e-06
12 2.07530670853e-07 3.26755923868e-07 3.37384800725e-06 3.37424846441e-06
13 1.34736970745e-07 1.79622199431e-07 6.09244161076e-07 6.11848837484e-07
14 5.59938086117e-08 5.64360146709e-08 3.6338595587e-07 3.67437116264e-07
15 5.23097497287e-08 5.39260965718e-08 3.58312793027e-07 3.59812050778e-07
16 4.08668958945e-08 4.27835368294e-08 3.55529079629e-07 3.56525822427e-07
17 4.02403021322e-08 4.13766673406e-08 1.56008828099e-07 1.57352110056e-07


==> estimatorperformance_3.dat <==
Iteration RelError RelEnError RelEstimator RelLocEstimator
0 2.2584018719e-06 8.13678717583e-05 0.026048652588 0.0260486527153
1 1.24406299795e-06 1.19699955253e-05 0.00377096603289 0.0037709660334
2 8.35782765153e-07 1.19698463588e-05 0.00377096603453 0.00377096603457
3 7.89725557235e-07 7.06202438258e-07 0.000129345045769 0.000129345056742
4 7.897254154e-07 7.061951887e-07 1.33162695756e-05 1.33163761269e-05
5 7.89566071076e-07 7.05819892832e-07 4.99221460028e-06 4.99239618495e-06
6 1.80949817102e-07 2.23796830853e-07 1.69755865033e-06 1.69808628031e-06
7 1.57650072375e-07 2.05303706551e-07 1.69754262795e-06 1.69805468797e-06
8 9.07305491796e-08 9.37611301427e-08 2.40448680261e-07 2.46277707401e-07
9 4.46271877657e-08 5.02759100427e-08 2.29352761117e-07 2.32123809792e-07
10 4.35425178897e-08 4.93163130406e-08 1.56650634607e-07 1.58647733806e-07
11 2.63009566883e-08 2.29768148621e-08 8.61444220016e-08 8.75132773668e-08


==> estimatorperformance_4.dat <==
Iteration RelError RelEnError RelEstimator RelLocEstimator
0 9.42663612718e-06 0.000181818807762 0.0622488457171 0.0622488443842
1 8.47471435308e-06 1.99058080386e-05 0.00639247348434 0.0063924734859
2 8.45281850093e-06 1.99056797408e-05 0.00639252202832 0.00639252202946
3 8.36526936891e-06 1.12763865283e-05 0.0035941484957 0.00359414849761
4 3.21052773738e-06 3.31275792663e-06 6.43141936167e-05 6.43143631217e-05
5 3.20822494624e-06 3.30096659493e-06 6.43296804778e-05 6.43297237877e-05
6 3.20479682165e-06 3.28384534112e-06 6.43624938349e-05 6.43625057285e-05
7 3.19566073916e-06 3.27592284262e-06 1.70349218119e-05 1.70349271946e-05
8 7.22306731388e-07 7.26272842784e-07 5.02872362165e-06 5.028809987e-06
9 7.22280427609e-07 7.26246594173e-07 5.0287236173e-06 5.0288099794e-06
10 7.22279920708e-07 7.2624558275e-07 5.02870818594e-06 5.0287945483e-06
11 5.87961412899e-07 5.92256672371e-07 5.02926218435e-06 5.02933780042e-06
12 9.36293317558e-08 2.24915032958e-07 5.0292542889e-06 5.02932178661e-06
13 7.80472177595e-08 1.63338828624e-07 1.40257029373e-06 1.40302036868e-06
14 7.21165976862e-08 1.48090892166e-07 8.0085748011e-07 8.01645136482e-07
15 5.96870866306e-08 1.46028909916e-07 7.47769615374e-07 7.48559641271e-07
16 5.73969918106e-08 5.92264268249e-08 1.12490549666e-07 1.18696183202e-07


==> experiment_h_deviation.dat <==
1/h 2 4 6 8 10 12
20 0.117143953422 0.00598697733981 0.000177199262737 2.26358571727e-06 6.4287499844e-09 3.14892877976e-10
40 0.118512985392 0.00714876491107 0.000330357479717 1.28778266542e-05 3.98273390044e-07 9.02217747505e-09
80 0.119982853211 0.00751155224396 0.000388284689478 1.83583420541e-05 8.01103486078e-07 3.19418373513e-08
160 0.121485560047 0.00755423389248 0.000398510938077 1.98540601913e-05 9.34952812489e-07 4.35249522789e-08
320 0.120570249266 0.00761330351106 0.000402824426282 2.00148197072e-05 9.64247862122e-07 4.53084842566e-08


==> experiment_h_testvecs.dat <==
1/h 2 4 6 8 10 12
20 0.400356330246 0.397009076146 0.390121170514 0.382290278957 0.367700137251 0.361409358484
40 0.288881207159 0.287390661551 0.28601702018 0.285239268868 0.281616310771 0.279596641745
80 0.205240658302 0.204582704742 0.205733462743 0.204679665666 0.204123615346 0.203088149534
160 0.144815182902 0.145962342709 0.145807076922 0.145418690336 0.145320485601 0.144963497529
320 0.1035535779 0.103590407291 0.103115841872 0.103222211882 0.103645079749 0.103269405459


==> experiment_twosquares_svddecay_8.dat <==
0 0.707106781188
1 0.0609936618049
2 0.00263882164141
3 0.000113815627595
4 4.90006714116e-06
5 2.10449232839e-07
6 9.0109843121e-09
7 3.84423382698e-10
8 1.63302044752e-11
9 6.9031602194e-13
10 2.90186516581e-14
11 1.21417944192e-15
12 5.68475359944e-17
13 2.5530187118e-17
14 2.41890709782e-17
15 2.51923928249e-17
16 2.22408289563e-17
17 2.17536022037e-17
18 2.0789091516e-17
19 2.07301042275e-17
20 2.0348296099e-17
21 1.60287123403e-17
22 1.86546717648e-17
23 1.9446115172e-17
24 1.55410439908e-17
25 1.89293922163e-17
26 1.80513189879e-17
27 1.72843279639e-17
28 1.74159228251e-17
29 1.61351436054e-17
30 1.56464698724e-17
31 1.69750177658e-17
32 1.69643923879e-17
33 1.63102047144e-17
34 1.64733941966e-17
35 1.57170826778e-17
36 1.5093092914e-17
37 1.17213336171e-17
38 1.1534876293e-17
39 1.40843817759e-17
40 1.38476064193e-17
41 1.4301930991e-17
42 1.4126266514e-17
43 1.29964189731e-17
44 1.29625842736e-17
45 1.45409458621e-17
46 1.28001722354e-17
47 1.52570920265e-17
48 1.4267468526e-17
49 1.33695080531e-17
50 1.40149062281e-17
51 1.42864522069e-17
52 1.36063656444e-17
53 1.35384028578e-17
54 1.20400032545e-17
55 1.28483392505e-17
56 1.32805454964e-17
57 1.2624129589e-17
58 9.66715325702e-18
59 9.68332426765e-18
60 1.10407943251e-17
61 1.12766798959e-17
62 1.22461875953e-17
63 1.26770118457e-17
64 1.29304154672e-17
65 1.19644301185e-17
66 1.05506314003e-17
67 1.16043297942e-17
68 1.18622591952e-17
69 1.18604498458e-17
70 1.11691169389e-17
71 9.61327615071e-18
72 1.07428793734e-17
73 1.09451187789e-17
74 1.02383882137e-17
75 1.17675779841e-17
76 1.09524088598e-17
77 8.72795347768e-18
78 1.1201504835e-17
79 9.13671569389e-18
80 9.56218263121e-18
81 8.91010865173e-18
82 1.10006947429e-17
83 1.080305107e-17
84 9.9525665642e-18
85 1.02241544403e-17
86 1.02834717657e-17
87 9.07468491026e-18
88 9.5226890945e-18
89 8.06484798561e-18
90 8.08821016234e-18
91 7.8548568198e-18
92 8.09388677798e-18
93 8.15699090179e-18
94 9.75224860548e-18
95 1.0646397188e-17
96 9.35745867791e-18
97 8.62520309108e-18
98 9.8016900297e-18
99 8.09945377746e-18
100 9.95191120217e-18
101 9.70914264322e-18
102 9.88559923564e-18
103 7.47590644123e-18
104 8.8454264812e-18
105 8.77552560517e-18
106 7.26557178978e-18
107 6.95642979481e-18
108 6.86876679431e-18
109 8.97849489389e-18
110 8.66612682768e-18
111 8.84037509906e-18
112 7.98862059098e-18
113 7.62952864855e-18
114 7.43360985456e-18
115 7.0951708266e-18
116 8.27499070874e-18
117 7.38352176699e-18
118 7.42671368565e-18
119 7.92174158922e-18
120 8.58312472714e-18
121 8.67451777053e-18
122 8.03164483723e-18
123 6.40875219396e-18
124 6.30679479078e-18
125 8.38470777215e-18
126 7.62139411651e-18
127 6.38942883712e-18
128 6.87548424856e-18
129 7.15024953843e-18
130 7.94888507085e-18
131 7.27885315789e-18
132 7.62234746492e-18
133 5.95064969794e-18
134 6.03344786316e-18
135 5.79401761086e-18
136 5.78044040674e-18
137 5.67530050681e-18
138 6.80200968959e-18
139 7.02197969044e-18
140 7.46456205322e-18
141 7.65394162689e-18
142 6.79079978936e-18
143 5.14418784836e-18
144 6.38325672603e-18
145 5.96298759706e-18
146 5.16235836391e-18
147 4.96451193473e-18
148 5.07329581038e-18
149 5.24907890499e-18
150 5.86361843579e-18
151 5.81696917869e-18
152 5.0729018431e-18
153 5.11435005256e-18
154 4.45985529844e-18
155 5.40637302459e-18
156 5.91382515816e-18
157 4.78426708955e-18
158 4.36553061335e-18
159 4.72090191065e-18
160 3.87266308022e-18
161 3.95142195317e-18
162 3.9379602766e-18
163 3.09705308974e-18
164 3.17320061112e-18
165 2.80659283126e-18
166 2.46809942877e-18
167 2.43893543673e-18
168 2.25344183259e-18
169 2.373236261e-18
170 1.97259897576e-18
171 1.87665245431e-18
172 1.23721005936e-18
173 7.86388486084e-19
174 7.07924375266e-19
175 5.11291915022e-19
176 3.75725362498e-19
177 3.64594582255e-19
178 1.91116633824e-19
179 1.84906506439e-19
180 1.20880904016e-19
181 9.01710334317e-20
182 6.72917387479e-20
183 3.89174953188e-20
184 1.72127291875e-20
185 5.06281964642e-21
186 2.61581465202e-21
187 2.6009172739e-21
188 2.22752688285e-21
189 1.99871907066e-21
190 1.592092906e-21
191 1.50163889028e-21
192 1.28992136761e-21
193 1.26664080829e-21
194 1.2176572968e-21
195 1.19636565354e-21
196 9.79224698045e-22
197 8.90860467501e-22
198 8.14494312811e-22
199 8.58083228132e-22
200 8.82936097743e-22
201 7.75366552829e-22
202 7.67130720781e-22
203 6.50120947141e-22
204 6.21220905679e-22
205 6.22808363938e-22
206 6.42141824028e-22
207 6.03991391682e-22
208 5.25619787343e-22
209 4.95317105636e-22
210 4.78896364483e-22
211 4.86589153817e-22
212 4.97699126771e-22
213 4.32973717767e-22
214 4.13632098597e-22
215 4.11832114969e-22
216 3.94863824873e-22
217 3.96685111391e-22
218 3.41589629526e-22
219 3.38366542141e-22
220 3.51123965925e-22
221 3.1767631686e-22
222 3.11414169905e-22
223 2.70432196504e-22
224 2.69310156372e-22
225 2.53413704509e-22
226 2.49982090656e-22
227 2.34484837579e-22
228 2.38159017717e-22
229 2.23603196869e-22
230 2.03271552366e-22
231 1.56593612046e-22
232 1.51513161807e-22
233 1.4820626639e-22
234 1.21282649702e-22
235 1.2107211047e-22
236 1.33616903702e-22
237 9.67416910924e-23
238 6.8464442295e-23
239 4.03839326117e-23
240 1.01542506491e-23
241 7.8599847587e-23


==> helmholtz_adaptive_convergence.dat <==
10000.0 14.9917276536 14.9917276536 14.9917276536 14.9917276536 14.9917276536
4941.71336132 3.70648273287 14.9917276536 14.9917276536 14.9917276536 14.9917276536
2442.05309455 1.4729957338 9.5458885601 13.4711895257 14.9487369494 14.9917276536
1206.79264064 0.00176282961947 3.96015102204 5.27862090801 6.8584608144 14.9917213465
596.362331659 0.000156490198257 2.20129370843 2.72431841989 3.31988974061 10.9916405212
294.705170255 2.95211446743e-07 1.17838391877 1.42416013687 1.68535829059 4.53318477459
145.63484775 7.16386201951e-08 0.000354197952003 0.00081588555362 0.869981696533 2.58889400608
71.9685673001 7.16386201951e-08 0.000295300924312 0.000494639460464 0.00104686925335 1.65988297114
35.5648030622 5.27022660193e-08 0.000294118851417 0.000490532866731 0.00102682390477 0.980182495536
17.5751062485 5.27022660193e-08 0.000293594661636 0.000489361703805 0.00102213191857 0.212794884586
8.68511373751 5.27022660193e-08 0.00029224964628 0.000486705057282 0.00101155862546 0.0989772546146
4.29193426013 5.27022660193e-08 0.000289572234949 0.000481560440116 0.000993632672631 0.0577931112477
2.12095088792 5.27022660193e-08 0.000284269365586 0.00047173751616 0.000957670533644 0.0253175322969
1.04811313415 5.24343922113e-08 0.000273250292925 0.000451209724711 0.000888308365578 0.0163235502606
0.517947467923 5.09232935412e-08 0.000252114968946 0.000414436290954 0.000779537516526 0.0113371894955
0.25595479227 4.25786983226e-10 0.00020993779674 0.000352401883602 0.000615029303748 0.0044384568177
0.126485521686 4.25786983226e-10 5.31856526324e-07 0.00025925058047 0.000426697410146 0.00195622705907
0.0625055192527 2.89110141053e-10 1.79568135001e-07 7.67172694989e-07 0.00024870690829 0.0015079797052
0.0308884359648 1.80847696956e-10 1.34108805045e-07 2.43195823831e-07 6.89174676726e-07 0.000740627485546
0.0152641796718 1.80847696956e-10 1.2661086541e-07 2.11344200296e-07 4.44766352219e-07 0.000388708550557
0.00754312006335 1.80847696956e-10 1.26082391078e-07 2.09951414656e-07 4.37574342795e-07 0.000147268095878
0.00372759372031 1.80847696956e-10 1.25556727444e-07 2.08896995189e-07 4.3345651479e-07 4.20728145324e-05
0.00184206996933 1.80847696956e-10 1.24287819652e-07 2.06574314214e-07 4.26346038085e-07 2.56702857039e-05
0.000910298177992 1.80564120093e-10 1.21888436988e-07 2.02072042221e-07 4.10769050849e-07 1.11359457785e-05
0.000449843266897 1.80564120093e-10 1.16832531058e-07 1.9315912479e-07 3.80737591816e-07 7.59695796573e-06
0.000222299648253 5.0741576843e-12 1.07603129346e-07 1.77715898813e-07 3.33894031608e-07 3.73007303566e-06
0.000109854114199 2.34455601388e-12 8.95550162504e-08 1.51480793935e-07 2.65123957826e-07 2.16836813492e-06
5.42867543932e-05 2.11105451369e-12 1.86949307741e-09 1.10855120252e-07 1.83100465696e-07 1.01036341162e-06
2.68269579528e-05 1.62672809497e-12 6.3031091116e-10 2.62568671066e-09 1.0639345777e-07 5.47313465212e-07
1.32571136559e-05 1.27595346902e-12 4.68015274922e-10 8.52400519127e-10 2.40045440809e-09 3.19033263863e-07
6.5512855686e-06 1.27595346902e-12 4.36721492472e-10 7.31821395752e-10 1.52476898853e-09 1.39774501191e-07
3.23745754282e-06 1.27595346902e-12 4.27447493947e-10 7.10943527665e-10 1.44663768732e-09 5.3901649773e-08
1.59985871961e-06 1.09937279518e-13 4.10683745217e-10 6.81316841288e-10 1.34553404363e-09 2.32918087653e-08
7.90604321091e-07 9.46484497212e-14 3.79739062106e-10 6.26067325987e-10 1.1757317611e-09 1.13454920639e-08
3.90693993705e-07 4.62866664948e-14 3.14921551379e-10 5.32977386147e-10 9.30595150475e-10 6.21637333954e-09
1.93069772888e-07 3.03841461178e-14 1.49444910335e-11 3.93560281396e-10 6.49580832011e-10 3.30898845585e-09
9.5409547635e-08 2.45102464569e-14 4.80189763783e-12 2.11617879051e-11 3.80785872241e-10 1.93589538124e-09
4.71486636346e-08 2.3411216138e-14 3.52918135691e-12 6.47191490832e-12 1.86028765534e-11 1.05836550716e-09
2.32995181052e-08 2.18812597772e-14 3.24125209144e-12 5.4360560046e-12 1.11140375377e-11 4.97982878713e-10
1.15139539933e-08 1.83578350733e-14 3.10030092088e-12 5.16670761366e-12 1.01579423487e-11 2.85497791068e-10
5.68986602902e-09 1.40657909474e-14 2.84633628894e-12 4.72689506547e-12 8.84013508919e-12 8.92035201934e-11
2.81176869797e-09 1.26401006251e-14 2.34462941939e-12 4.00104220358e-12 6.9894968201e-12 5.30858654522e-11
1.38949549437e-09 1.26401006251e-14 2.28950290536e-13 2.88705118074e-12 4.77933737771e-12 2.74946121533e-11
6.86648845004e-10 1.26401006251e-14 8.46052411071e-14 3.08625957878e-13 2.73880252277e-12 1.19698178566e-11
3.3932217719e-10 1.26401006251e-14 6.31660370414e-14 1.14066838985e-13 2.96832763103e-13 8.89226972716e-12
1.67683293681e-10 1.21093900303e-14 5.82286808626e-14 9.65293702328e-14 1.89795003041e-13 3.38547433387e-12
8.28642772855e-11 1.14758280615e-14 5.48988363659e-14 8.84006485665e-14 1.60478832391e-13 1.62193736609e-12
4.09491506238e-11 7.95329958739e-15 4.90649612458e-14 7.60858482437e-14 1.23478961943e-13 1.46848263306e-12
2.02358964773e-11 7.95329958739e-15 3.98989598452e-14 5.82214526888e-14 8.33220526502e-14 3.33004880647e-13
1e-11 6.0894684801e-15 2.80732597149e-14 3.81271391903e-14 4.99874610594e-14 2.00504594077e-13


==> helmholtz_adaptive_num_testvecs.dat <==
10000.0 0.0491803552422 6.74575168765 14.9917276536 14.9917276536 14.9917276536 14.9917276536
5179.47467923 0.0249932658464 3.20057075948 14.9917276536 14.9917276536 14.9917276536 14.9917276536
2682.69579528 0.0202172405745 1.98643077613 14.9917276536 14.9917276536 14.9917276536 14.9917276536
1389.49549437 0.012318733653 1.44231005797 14.9917276536 14.9917276536 14.9917276536 14.9917276536
719.685673001 0.00737181717608 0.212794884586 12.9669654606 14.9917276536 14.9917276536 14.9917276536
372.759372031 0.0036052503678 0.212794884586 5.96785422502 14.9917276536 14.9917276536 14.9917276536
193.069772888 0.0036052503678 0.103190909158 3.41323504206 14.9588881869 14.9917276536 14.9917276536
100.0 0.00314316715137 0.0431619995171 1.81786188124 8.79905868301 14.9917055094 14.9917276536
51.7947467923 0.000882677444831 0.0377795732586 1.10915128969 4.14690211709 8.79905868301 13.4309334616
26.8269579528 0.000456631787142 0.0202014573229 0.280925645491 2.11494480051 5.03813630116 6.83020039409
13.8949549437 0.000404309329377 0.00838380010792 0.179075524636 1.31457367527 2.5865900873 3.29552214483
7.19685673001 2.91955241799e-05 0.00719166896787 0.0989772546146 0.853379180475 1.35807381071 1.87973157798
3.72759372031 2.23673078508e-05 0.0023677846547 0.0502360029524 0.217325939762 0.540583802567 0.975786763646
1.93069772888 1.81677371384e-05 0.0017394539467 0.0253175322969 0.113321273022 0.247828159094 0.362975776538
1.0 7.2350517529e-06 0.00129626368951 0.0140671358399 0.0630775581258 0.119373409398 0.200555209309
0.517947467923 5.35368101139e-06 0.000560231555814 0.0113371894955 0.0371275274102 0.0737996862549 0.0959587464949
0.268269579528 3.24766873848e-06 0.000297672126935 0.0044384568177 0.0211500244507 0.0368403440164 0.0536218416449
0.138949549437 1.34194796778e-06 4.60235653906e-05 0.00223257450832 0.010932139099 0.0213428717418 0.0294902925031
0.0719685673001 1.34194796778e-06 4.19559077515e-05 0.0015079797052 0.00538688156507 0.0112478443697 0.0159664673346
0.0372759372031 1.13905954256e-06 1.52076577607e-05 0.000740627485546 0.0033105542294 0.00563197654548 0.00887036676537
0.0193069772888 1.13905954256e-06 7.35329790575e-06 0.000510295722894 0.00178498612185 0.00321878116352 0.0043825048565
0.01 2.12456562638e-07 6.37488357715e-06 0.000215794206419 0.000793620739071 0.00163351271465 0.00240633364031
0.00517947467923 8.58670461981e-08 3.48642640241e-06 5.86837744197e-05 0.000482405459897 0.00091491326931 0.0012645232877
0.00268269579528 7.29948200655e-08 1.91954600565e-06 3.44875210903e-05 0.000244906787527 0.000470643322502 0.00067682177144
0.00138949549437 1.72155415905e-08 1.07111237786e-06 1.73427107459e-05 8.00066003014e-05 0.000246549395457 0.000366462357699
0.000719685673001 7.5660189524e-09 1.03738915077e-06 9.23739012142e-06 4.45270346846e-05 8.92724102885e-05 0.000172950363072
0.000372759372031 5.20906648138e-09 3.19967982727e-07 6.7919578775e-06 2.91955241799e-05 5.71516582836e-05 7.384998542e-05
0.000193069772888 3.96739806018e-09 2.39068688671e-07 3.31494482826e-06 1.37973456292e-05 2.57251518935e-05 4.01638353829e-05
0.0001 3.96739806018e-09 1.56750570235e-07 1.89270684712e-06 9.16354479799e-06 1.55991098648e-05 2.18004678128e-05
5.17947467923e-05 1.11067771855e-09 2.52448282904e-08 9.70745446774e-07 4.24514491222e-06 7.95494153223e-06 1.20619383488e-05
2.68269579528e-05 3.89937707838e-10 1.6002105988e-08 5.47313465212e-07 2.0343944812e-06 4.82869729847e-06 6.57984144857e-06
1.38949549437e-05 1.884157521e-10 9.03102267881e-09 3.19033263863e-07 1.25214943954e-06 2.31338144342e-06 3.29791915061e-06
7.19685673001e-06 9.22681935238e-11 6.00639552993e-09 1.58843797307e-07 5.67950584504e-07 1.14821570083e-06 1.71404488504e-06
3.72759372031e-06 9.22681935238e-11 3.80120631454e-09 7.1503094096e-08 3.65903725608e-07 7.05669863825e-07 8.61367794507e-07
1.93069772888e-06 3.2045536346e-11 3.80120631454e-09 3.00660641561e-08 2.09110931997e-07 3.51886115732e-07 5.10329809824e-07
1e-06 1.15450373967e-11 1.17750175023e-09 1.5796182204e-08 8.83526101068e-08 1.94363652065e-07 2.52314758914e-07
5.17947467923e-07 1.15450373967e-11 4.80140309224e-10 9.04501305737e-09 3.39709015954e-08 9.13291968064e-08 1.37828163996e-07
2.68269579528e-07 4.958688e-12 3.71747662914e-10 5.83725998506e-09 1.76755876691e-08 3.99527911788e-08 6.48388207008e-08
1.38949549437e-07 3.21480575653e-12 1.08019323296e-10 2.94263773044e-09 9.8742652966e-09 2.14191604879e-08 3.04321566386e-08
7.19685673001e-08 7.18708103426e-13 6.74560661594e-11 1.77852925345e-09 5.412995844e-09 1.14342588042e-08 1.76277027284e-08
3.72759372031e-08 nan 4.87097745874e-11 6.99435697469e-10 3.04149840404e-09 6.84504240784e-09 9.93670117884e-09
1.93069772888e-08 nan 2.1195383845e-11 3.84204444064e-10 1.83022009975e-09 3.20107132045e-09 4.54531353336e-09
1e-08 nan 8.12443814844e-12 2.24685741462e-10 8.61218863212e-10 2.04653974308e-09 2.39904210188e-09
5.17947467923e-09 nan 5.40065584423e-12 8.16893922776e-11 5.0458835968e-10 1.03951747608e-09 1.31444860298e-09
2.68269579528e-09 nan 3.15758268353e-12 5.30858654522e-11 2.19158106411e-10 5.063102065e-10 7.13733517801e-10
1.38949549437e-09 nan 2.91754383722e-12 2.74946121533e-11 1.0143005259e-10 2.36277276415e-10 3.47495189224e-10
7.19685673001e-10 nan 6.39511346347e-13 1.19698178566e-11 5.63176040528e-11 1.15465763382e-10 1.73642332591e-10
3.72759372031e-10 nan 4.24252912897e-13 9.75734419549e-12 3.36728287085e-11 5.9671262786e-11 8.22783439893e-11
1.93069772888e-10 nan nan 4.49698632976e-12 1.58443418969e-11 3.19070970449e-11 4.65751240336e-11
1e-10 nan nan 2.74356336773e-12 8.14262113287e-12 1.82494858404e-11 2.37273425548e-11


==> helmholtz_expectation.dat <==
2 224.37535328
3 250.038387833
4 142.332940732
5 77.1622695513
6 51.4844150978
7 47.4033500505
8 36.4067378023
9 33.2997027554
10 29.7749299234
11 24.4092055315
12 0.00377322574805
13 1.6048758333e-06
14 5.57712060588e-09
15 4.22135994659e-11
16 7.97780755237e-13
17 4.09924280087e-13
18 2.6658513043e-13
19 2.41901301159e-13


==> helmholtz_means.dat <==
14.9917276537
14.1516684163
10.7856781996
7.2751031325
4.90334419805
3.47375048163
2.59199141983
2.00592466645
1.58060269295
1.22844702444
0.00251506595922
1.06314546915e-06
2.76687923564e-09
1.93093452232e-11
3.09633047968e-13
6.45720511641e-14
3.30020175737e-14
2.20573828621e-14
1.64897865017e-14
1.31748499602e-14
1.09579991386e-14
9.39288342147e-15
8.23810783442e-15
7.33772152492e-15
6.61744362982e-15


==> helmholtz_percentiles.dat <==
14.9917276536 14.9917276536 14.9917276536 14.9917276536 14.9917276536 14.9917276536
13.310159587 13.5599026094 14.1548750767 14.7437182645 14.9913263823 14.9917276535
6.40452054953 8.60458417635 10.9283615475 13.0372136927 14.8690373655 14.9913250291
2.8519036795 5.28874815152 6.83126432146 8.88167304058 13.8272708159 14.9756564055
1.55919149924 3.43747566297 4.43404604541 5.90565213282 11.4526395159 14.7285526374
1.39575452277 2.52599975019 3.13514922973 4.04446115635 8.3246926148 14.4911656958
0.963850368383 1.95121445226 2.37105338457 2.97519101109 5.89758870805 14.4621409204
0.904661322742 1.56908624987 1.85518636361 2.27496028642 4.26090193381 11.0505183284
0.814676134641 1.27363448046 1.48016210579 1.76946178063 3.16869912554 8.09553980214
0.736690880664 1.01381244108 1.15787506257 1.36128428975 2.30495188798 6.22594173745
0.00011393511893 0.000294939559491 0.000491992898495 0.00103220042831 0.0260104564781 1.85551573433
4.57709406536e-08 1.26685315547e-07 2.11049987979e-07 4.41889427247e-07 1.09377105771e-05 0.00288233724073
1.58127098396e-10 4.43487691121e-10 7.43038773117e-10 1.56071218472e-09 3.67791014176e-08 2.38269118345e-06
1.17912548996e-12 3.37017669346e-12 5.65378121497e-12 1.1859405307e-11 2.66153235469e-10 1.04091647093e-08
1.76187607272e-14 6.14550359817e-14 1.04614071702e-13 2.24151532141e-13 3.56356872043e-12 1.74332369622e-10
1.12483332088e-14 3.09890378412e-14 4.39359606606e-14 6.82531971931e-14 3.61720010799e-13 7.95917605366e-12
7.43692623587e-15 2.04155150217e-14 2.69767482713e-14 3.78163769071e-14 1.2116525309e-13 8.42524217989e-13
5.84168633529e-15 1.51507104537e-14 1.92302437468e-14 2.53629360446e-14 6.41111653606e-14 3.96400938249e-13
5.82697744584e-15 1.20878585756e-14 1.48607641774e-14 1.89649563166e-14 4.10069560399e-14 1.67181303794e-13
4.92427521127e-15 1.00827700061e-14 1.21233538558e-14 1.50251724635e-14 2.97168571571e-14 1.14646541106e-13
4.22109160893e-15 8.65797519878e-15 1.02450457942e-14 1.23911421208e-14 2.27610001959e-14 5.81530000259e-14
4.15801527501e-15 7.60595614772e-15 8.86755230291e-15 1.0558039878e-14 1.83634620001e-14 4.44778033134e-14
3.99434392405e-15 6.79023649484e-15 7.8375699817e-15 9.2205420243e-15 1.52993001314e-14 3.45574047426e-14
3.49546945183e-15 6.14010410503e-15 7.02394456181e-15 8.17198308694e-15 1.30317439826e-14 2.61992718531e-14
3.37142186173e-15 5.61316926996e-15 6.35915708442e-15 7.32784750325e-15 1.12643355593e-14 2.19235645001e-14


==> helmholtz_selected.dat <==
0 0.707106781187 9.37307963688 2.05257306194 14.9955006241 5.30006149102 11.8366904855
1 0.0609936618048 0.841838404204 1.68393356164 13.3131597147 2.04017234188 5.32771807203
2 0.00263882164141 0.721080609259 1.12293347031 6.37784712407 1.79368256731 3.26836051815
3 0.000113815627595 0.708721496436 0.758694233876 2.82835160126 1.49854068603 2.39827129828
4 4.90006714116e-06 0.000696403443276 0.721145834367 1.46567466327 1.46409226686 1.52246635137
5 2.10449232837e-07 7.67041060951e-06 0.715976643254 1.34953129678 1.29993850781 1.45420780198
6 9.01098431059e-09 1.59497120925e-07 0.712810804785 0.872860049704 1.20576863878 1.26489509281
7 3.8442338024e-10 4.2722269115e-09 0.000144803289315 0.804566530646 0.885431700515 1.14217005436
8 1.63302016621e-11 1.3054452148e-10 3.30695586249e-07 0.766177074151 0.830479593193 1.08180056718
9 6.90314527649e-13 4.31041054403e-12 2.76971429095e-09 0.717308656423 0.789821991207 0.982524896391
10 2.90210983389e-14 1.49571911855e-13 3.89196770922e-11 0.000106348982064 0.757644425153 0.83686888196
11 1.2124153339e-15 6.11706036148e-15 7.23536132226e-13 4.35325997577e-08 0.719526249901 0.810111205302
12 5.50698142373e-17 2.55880289428e-15 1.60536726742e-14 1.46012153593e-10 0.708121838231 0.791790399422
13 2.75268209091e-17 1.05831995001e-15 1.90001546442e-15 1.06925302393e-12 0.000217847846445 0.759818250442
14 2.37048617509e-17 8.56098279177e-16 1.00433956318e-15 1.78311205148e-14 1.1480717128e-08 0.731470553805
15 2.37048617509e-17 4.6523835851e-16 8.87433807949e-16 7.98084287348e-15 1.51389718662e-11 0.717471075724
16 2.1258523744e-17 4.62497799404e-16 5.0236116994e-16 4.02497216037e-15 5.85805097672e-14 0.0014393122487
17 2.08618206173e-17 3.76966759999e-16 3.41536054956e-16 3.71864386384e-15 1.29019784635e-14 4.91629866323e-09
18 2.08618206173e-17 3.57149342597e-16 2.8460266093e-16 3.06711903937e-15 8.4570857229e-15 2.47277716972e-12
19 2.05791706544e-17 3.57149342597e-16 2.41341951471e-16 2.32640474441e-15 4.23076802247e-15 1.47067087921e-14
20 1.89686349767e-17 3.21356996033e-16 2.2295641138e-16 1.43584011161e-15 2.87210508897e-15 1.18666142012e-14
21 1.89409754836e-17 3.11253254033e-16 1.94955750314e-16 1.39570636719e-15 2.39994046082e-15 1.01514155306e-14
22 1.89409754836e-17 3.11253254033e-16 1.70481802201e-16 1.25375752463e-15 1.75462615148e-15 7.34795509497e-15
23 1.86512302818e-17 2.79166875778e-16 1.3694113753e-16 9.46972034991e-16 1.4990539591e-15 4.16029291218e-15
24 1.86512302818e-17 2.79166875778e-16 1.28226817839e-16 7.6380784355e-16 1.11975269662e-15 3.83559916761e-15
25 1.81661700288e-17 2.52959461592e-16 1.28226817839e-16 7.10459448732e-16 1.03887615771e-15 3.14165207262e-15
26 1.70512884965e-17 2.52959461592e-16 1.05919777798e-16 6.28964863987e-16 7.41850999838e-16 2.46322623314e-15
27 1.70512884965e-17 2.46730529666e-16 9.38195026437e-17 5.97720774807e-16 5.66586893779e-16 1.73993525032e-15
28 1.60696024563e-17 2.46730529666e-16 9.38195026437e-17 5.95920352986e-16 5.49941151842e-16 1.24841719901e-15
29 1.60696024563e-17 2.5790534038e-16 9.06317286393e-17 5.95920352986e-16 4.543521673e-16 1.14112755473e-15
30 1.56835290761e-17 2.5790534038e-16 9.06317286393e-17 5.53397886261e-16 4.42887887926e-16 1.13478124944e-15
31 1.56835290761e-17 2.54970805827e-16 8.62770920953e-17 5.35901220429e-16 3.68022675343e-16 9.83117618729e-16
32 1.51493203877e-17 2.54970805827e-16 8.62770920953e-17 5.35901220429e-16 3.20242450705e-16 9.14745896305e-16
33 1.51493203877e-17 2.32553258545e-16 7.41143376529e-17 5.47546631683e-16 3.14005708152e-16 7.15756147497e-16
34 1.47646467733e-17 2.32553258545e-16 7.41143376529e-17 5.47546631683e-16 2.96194969196e-16 6.57964075339e-16
35 1.43753840071e-17 2.18224421406e-16 7.37177588977e-17 4.78076005195e-16 2.51291903174e-16 6.57964075339e-16
36 1.43753840071e-17 2.18224421406e-16 7.37177588977e-17 4.72379020162e-16 2.51291903174e-16 5.33264879618e-16
37 1.4223522565e-17 2.0536294029e-16 6.97992135518e-17 4.72379020162e-16 2.09902445052e-16 5.33264879618e-16
38 1.4223522565e-17 2.0536294029e-16 6.97992135518e-17 4.6074167422e-16 2.09902445052e-16 4.41290277808e-16
39 1.34680874486e-17 2.09651032015e-16 6.76485786638e-17 4.6074167422e-16 2.10341380347e-16 4.36498592715e-16
40 1.34680874486e-17 2.09651032015e-16 6.39716439209e-17 4.22966165623e-16 2.10341380347e-16 3.89216460511e-16
41 1.31641020524e-17 1.96230765281e-16 7.31240186712e-17 4.22966165623e-16 1.92203462635e-16 3.89216460511e-16
42 1.32592393194e-17 1.96230765281e-16 7.31240186712e-17 4.26360646213e-16 1.92203462635e-16 3.55866944764e-16
43 1.32592393194e-17 2.24078753652e-16 6.39552008544e-17 4.26360646213e-16 1.81286594673e-16 3.56890463283e-16
44 1.45938328375e-17 2.24078753652e-16 6.39552008544e-17 4.27729528926e-16 1.81286594673e-16 3.56890463283e-16
45 1.45938328375e-17 1.87054651291e-16 5.97445794473e-17 4.27729528926e-16 1.82988832186e-16 3.29844992892e-16
46 1.31167715331e-17 1.87054651291e-16 5.97445794473e-17 3.84039114017e-16 1.82988832186e-16 3.29844992892e-16
47 1.31167715331e-17 1.78524353409e-16 5.91051949126e-17 3.84039114017e-16 1.53544346385e-16 3.14907525679e-16
48 1.20444818189e-17 1.71705724149e-16 5.91051949126e-17 3.66912675385e-16 1.47979446594e-16 3.00710053807e-16
49 1.20444818189e-17 1.71705724149e-16 5.70948242766e-17 3.59164212588e-16 1.47979446594e-16 3.00710053807e-16
50 1.14650675135e-17 1.67726949437e-16 5.66642321876e-17 3.59164212588e-16 1.40798554847e-16 2.9271264045e-16
51 1.14650675135e-17 1.67726949437e-16 5.66642321876e-17 4.45154408927e-16 1.40798554847e-16 2.9271264045e-16
52 1.13084771055e-17 1.88156911127e-16 5.93319108442e-17 4.45154408927e-16 1.4155281156e-16 2.61431024351e-16
53 1.19446447555e-17 1.88156911127e-16 5.93319108442e-17 3.85290882295e-16 1.4155281156e-16 3.49914679603e-16
54 1.19446447555e-17 1.96331341075e-16 5.59928324674e-17 3.85290882295e-16 1.38456522377e-16 3.49914679603e-16
55 1.1198545484e-17 1.96331341075e-16 5.59928324674e-17 3.53005885519e-16 1.46815025628e-16 2.56519749618e-16
56 1.1198545484e-17 1.61947791231e-16 5.2471420569e-17 3.53005885519e-16 1.46815025628e-16 2.56519749618e-16
57 1.15128081807e-17 1.61947791231e-16 5.46010969052e-17 3.64448542392e-16 1.23100608409e-16 2.43635967604e-16
58 1.15128081807e-17 1.52584847258e-16 5.46010969052e-17 3.64448542392e-16 1.23100608409e-16 2.58747672767e-16
59 1.04028082082e-17 1.52584847258e-16 5.1235855338e-17 3.49953456603e-16 1.19894037904e-16 2.58747672767e-16
60 1.02008085697e-17 1.81401331468e-16 5.09269115219e-17 3.49953456603e-16 1.17317661612e-16 2.37359548748e-16
61 1.02008085697e-17 1.81401331468e-16 5.09269115219e-17 4.45817980409e-16 1.17317661612e-16 2.37359548748e-16
62 1.0344203423e-17 1.50239597177e-16 5.92682629945e-17 4.45817980409e-16 1.18633698614e-16 2.34520443751e-16
63 1.0344203423e-17 1.50239597177e-16 5.92682629945e-17 3.25798329725e-16 1.18633698614e-16 2.34520443751e-16
64 1.28838572547e-17 1.39761332431e-16 5.39724806556e-17 3.25798329725e-16 1.20291058684e-16 2.50031830999e-16
65 1.28838572547e-17 1.39761332431e-16 5.39724806556e-17 3.14657535581e-16 1.20291058684e-16 2.50031830999e-16
66 9.85750519277e-18 1.28141168758e-16 4.65734865487e-17 3.14657535581e-16 1.07961174722e-16 2.22609995952e-16
67 9.85750519277e-18 1.19952623305e-16 4.69287370444e-17 3.04347011712e-16 1.07961174722e-16 2.22609995952e-16
68 1.05193500284e-17 1.3931796266e-16 4.69287370444e-17 3.04347011712e-16 1.26001214277e-16 2.14483037303e-16
69 1.05193500284e-17 1.3931796266e-16 4.86733351838e-17 2.86400500963e-16 1.26001214277e-16 2.14483037303e-16
70 1.06640097828e-17 1.28653520662e-16 4.86733351838e-17 2.77635978409e-16 9.66457723155e-17 2.22296001179e-16
71 1.06640097828e-17 1.28653520662e-16 4.53589310497e-17 2.84899325882e-16 9.66457723155e-17 2.22296001179e-16
72 1.04492030065e-17 1.15678799419e-16 4.33333681724e-17 2.84899325882e-16 1.05126255261e-16 2.31941723976e-16
73 1.04492030065e-17 1.15678799419e-16 4.33333681724e-17 3.370593217e-16 1.05126255261e-16 2.31941723976e-16
74 8.87686175478e-18 1.54116616219e-16 4.27182091442e-17 3.370593217e-16 9.7286594549e-17 1.94183014683e-16
75 8.87686175478e-18 1.54116616219e-16 4.5212256974e-17 2.90209240587e-16 9.7286594549e-17 1.92713452409e-16
76 9.24046714396e-18 2.00215950417e-16 4.5212256974e-17 2.90209240587e-16 9.36316931125e-17 1.92713452409e-16
77 9.24046714396e-18 2.00215950417e-16 4.86415757404e-17 2.53246760657e-16 9.36316931125e-17 1.84113736614e-16
78 9.30932972427e-18 1.09070553149e-16 4.86415757404e-17 2.53246760657e-16 8.9764405336e-17 2.11204938513e-16
79 9.30932972427e-18 1.09070553149e-16 4.29211743291e-17 2.71507958836e-16 8.9764405336e-17 2.11204938513e-16
80 8.35135192345e-18 1.10387818318e-16 4.29211743291e-17 2.71507958836e-16 9.15545200904e-17 2.2937054629e-16
81 8.35135192345e-18 1.10387818318e-16 4.01495133971e-17 2.87131887076e-16 9.15545200904e-17 2.2937054629e-16
82 8.18419514248e-18 9.57207767458e-17 4.01495133971e-17 2.87131887076e-16 1.05431541753e-16 2.20014308405e-16
83 9.88049204828e-18 1.51335716156e-16 3.91052847007e-17 2.36902776167e-16 1.05431541753e-16 2.20014308405e-16
84 9.88049204828e-18 1.51335716156e-16 3.91052847007e-17 2.36902776167e-16 9.23431092139e-17 1.70436426508e-16
85 8.2135956957e-18 1.2122108577e-16 6.2812473734e-17 2.26924019019e-16 9.23431092139e-17 1.70436426508e-16
86 8.2135956957e-18 1.2122108577e-16 6.2812473734e-17 2.68539266456e-16 8.07874605746e-17 1.75924781012e-16
87 9.61841399562e-18 9.64448104184e-17 3.86845738121e-17 2.68539266456e-16 1.31802812171e-16 1.75924781012e-16
88 9.61841399562e-18 9.64448104184e-17 3.86845738121e-17 2.90764126448e-16 1.31802812171e-16 1.62655398914e-16
89 8.02437577678e-18 1.3346069237e-16 3.48281508147e-17 2.90764126448e-16 7.5652707417e-17 1.62655398914e-16
90 8.02437577678e-18 1.3346069237e-16 4.51969655796e-17 2.28853133542e-16 7.68573414267e-17 1.72140233311e-16
91 7.17810982775e-18 9.11032659459e-17 4.51969655796e-17 2.28853133542e-16 7.68573414267e-17 1.72140233311e-16
92 7.17810982775e-18 9.11032659459e-17 3.4215444187e-17 2.1402214352e-16 7.60465104645e-17 1.51216919939e-16
93 6.88240432453e-18 7.92310773473e-17 3.43290072012e-17 2.1402214352e-16 7.60465104645e-17 1.51216919939e-16
94 6.88240432453e-18 7.92310773473e-17 3.43290072012e-17 1.96636917366e-16 1.15334007322e-16 1.6550474849e-16
95 1.02993261111e-17 1.05636040247e-16 3.79919475865e-17 1.96636917366e-16 1.15334007322e-16 1.6550474849e-16
96 1.02993261111e-17 1.05636040247e-16 3.79919475865e-17 1.89736310767e-16 8.40463990994e-17 1.41794152571e-16
97 7.28379529673e-18 7.82777634775e-17 3.01165254014e-17 1.89736310767e-16 8.40463990994e-17 1.41794152571e-16
98 7.28379529673e-18 7.82777634775e-17 3.33267012375e-17 2.26191574247e-16 7.53766834643e-17 1.46763724288e-16
99 1.18252095724e-17 7.19397507145e-17 3.33267012375e-17 2.26191574247e-16 7.53766834643e-17 1.46763724288e-16
100 1.18252095724e-17 1.48345268206e-16 3.7193158894e-17 2.07430852531e-16 8.47355218945e-17 1.31123261988e-16
101 6.84845341021e-18 1.48345268206e-16 3.7193158894e-17 2.07430852531e-16 8.47355218945e-17 1.53783885879e-16
102 6.84845341021e-18 1.13475137286e-16 4.39047462213e-17 2.50456620939e-16 6.95651776589e-17 1.53783885879e-16
103 8.62836038548e-18 1.13475137286e-16 4.39047462213e-17 2.50456620939e-16 6.95651776589e-17 1.25103488886e-16
104 8.62836038548e-18 2.48189573625e-16 7.32318945917e-17 1.72388871714e-16 9.37973129503e-17 1.25103488886e-16
105 7.5745215879e-18 2.48189573625e-16 7.32318945917e-17 1.72388871714e-16 9.37973129503e-17 2.43609993903e-16
106 7.5745215879e-18 1.49214775922e-16 2.96376618231e-17 2.60595559352e-16 8.04113208834e-17 2.43609993903e-16
107 6.03513476113e-18 1.49214775922e-16 2.96376618231e-17 2.60595559352e-16 8.04113208834e-17 1.81209486358e-16
108 6.03513476113e-18 5.87719164574e-17 2.75375342525e-17 1.77286479239e-16 6.32721596678e-17 1.81209486358e-16
109 7.50668666382e-18 5.87719164574e-17 2.75375342525e-17 1.77286479239e-16 6.32721596678e-17 1.12230562182e-16
110 7.50668666382e-18 6.37844804317e-17 2.69752551434e-17 4.09324569398e-16 6.48863255533e-17 1.12230562182e-16
111 8.5347191157e-18 6.37844804317e-17 3.74393344227e-17 4.09324569398e-16 6.48863255533e-17 1.3888334052e-16
112 8.5347191157e-18 9.16602000059e-17 3.74393344227e-17 1.87645075755e-16 5.68205661156e-17 1.3888334052e-16
113 5.66402620054e-18 9.16602000059e-17 4.84295403203e-17 1.87645075755e-16 5.68205661156e-17 1.24598928303e-16
114 9.13187497747e-18 1.02219990184e-16 4.84295403203e-17 2.09408844661e-16 1.19931991447e-16 1.24598928303e-16
115 9.13187497747e-18 1.02219990184e-16 2.91495430444e-17 2.09408844661e-16 1.19931991447e-16 1.01620834013e-16
116 5.89750157106e-18 4.97647782004e-17 2.91495430444e-17 1.89309895226e-16 7.97399146074e-17 1.01620834013e-16
117 5.89750157106e-18 4.97647782004e-17 4.29121532668e-17 1.89309895226e-16 7.97399146074e-17 1.50998851999e-16
118 6.07346583964e-18 4.73196270639e-17 4.29121532668e-17 2.69132621012e-16 5.3340128524e-17 1.50998851999e-16
119 6.07346583964e-18 5.21216856243e-17 2.98788473571e-17 2.69132621012e-16 5.3340128524e-17 1.08290069406e-16
120 4.77569020266e-18 5.21216856243e-17 2.98788473571e-17 1.37000914352e-16 6.89020657682e-17 1.08290069406e-16
121 6.74892756023e-18 6.64295216173e-17 2.75313641585e-17 1.37000914352e-16 6.89020657682e-17 9.5670581748e-17
122 6.74892756023e-18 6.64295216173e-17 2.75313641585e-17 1.43459969658e-16 4.89872456152e-17 9.5670581748e-17
123 7.27729176022e-18 8.08736927912e-17 2.29112799747e-17 1.43459969658e-16 4.89872456152e-17 1.14696349263e-16
124 7.27729176022e-18 8.08736927912e-17 2.29112799747e-17 2.20597976617e-16 5.17704557643e-17 1.14696349263e-16
125 5.53285740372e-18 5.23726144472e-17 2.46331206119e-17 2.20597976617e-16 5.17704557643e-17 1.34124082097e-16
126 5.53285740372e-18 5.23726144472e-17 2.46331206119e-17 1.17389430851e-16 4.30733423889e-17 1.34124082097e-16
127 4.44534065216e-18 4.09759837417e-17 2.13625457072e-17 1.17389430851e-16 6.23488405899e-17 1.91566101744e-16
128 4.44534065216e-18 4.09759837417e-17 2.13625457072e-17 1.41413403771e-16 6.23488405899e-17 1.91566101744e-16
129 4.83470042202e-18 1.09885734597e-16 3.41778896559e-17 1.41413403771e-16 4.74734458094e-17 8.61743830763e-17
130 4.83470042202e-18 1.09885734597e-16 3.41778896559e-17 2.58205471968e-16 4.74734458094e-17 8.61743830763e-17
131 5.95747180013e-18 3.69130258987e-17 1.95413606058e-17 2.58205471968e-16 7.19237091165e-17 1.18259178317e-16
132 5.95747180013e-18 3.18219852079e-17 3.57774105051e-17 1.58573091167e-16 7.19237091165e-17 1.18259178317e-16
133 8.81857009424e-18 3.18219852079e-17 3.57774105051e-17 1.58573091167e-16 4.03894222317e-17 1.6855258549e-16
134 8.81857009424e-18 3.31373300994e-17 1.81619779877e-17 9.60149250559e-17 4.03894222317e-17 1.6855258549e-16
135 7.09274450093e-18 3.31373300994e-17 1.81619779877e-17 1.93176629e-16 8.38801959523e-17 7.18733308401e-17
136 7.09274450093e-18 2.60951012692e-17 3.44351498356e-17 1.93176629e-16 8.38801959523e-17 7.18733308401e-17
137 8.60473859385e-18 3.68730269158e-17 3.44351498356e-17 1.64188942344e-16 3.7445351966e-17 6.39766063622e-17
138 8.60473859385e-18 3.68730269158e-17 2.16371013767e-17 1.64188942344e-16 3.7445351966e-17 6.39766063622e-17
139 3.29861284257e-18 5.92460400373e-17 2.16371013767e-17 3.12725787589e-16 4.67499465805e-17 1.72314598596e-16
140 4.14325816618e-18 5.92460400373e-17 1.9740966906e-17 3.12725787589e-16 4.67499465805e-17 1.72314598596e-16
141 4.14325816618e-18 1.40601536843e-16 1.9740966906e-17 9.43188886043e-17 3.15765279152e-17 9.03404502607e-17
142 8.22943162523e-18 1.40601536843e-16 1.28957005484e-17 9.43188886043e-17 3.15765279152e-17 9.03404502607e-17
143 8.22943162523e-18 2.1018534689e-17 1.28957005484e-17 1.28650694611e-16 5.97266015505e-17 6.64317431363e-17
144 9.99917935921e-18 2.1018534689e-17 1.44815282084e-17 1.28650694611e-16 5.97266015505e-17 6.64317431363e-17
145 9.99917935921e-18 4.47270699389e-17 1.44815282084e-17 6.84403579893e-17 2.88080738468e-17 7.5575967879e-17
146 2.41490738997e-18 4.47270699389e-17 2.16145757923e-17 6.84403579893e-17 2.88080738468e-17 7.5575967879e-17
147 4.39054281036e-18 1.05536703473e-16 2.16145757923e-17 1.28598482266e-16 4.33381099966e-17 5.29789878783e-17
148 4.39054281036e-18 1.05536703473e-16 3.65881887595e-17 1.28598482266e-16 4.33381099966e-17 8.47583941603e-17
149 1.17057028278e-17 1.52670239806e-17 3.65881887595e-17 2.40899013037e-16 2.19256806742e-17 8.47583941603e-17
150 1.17057028278e-17 1.52670239806e-17 2.41618210431e-17 2.40899013037e-16 2.19256806742e-17 6.72978423249e-17
151 3.43277261496e-18 2.11351546019e-17 2.41618210431e-17 4.57340686221e-17 7.26812945089e-17 6.72978423249e-17
152 3.43277261496e-18 2.11351546019e-17 2.71771088786e-17 6.60247077876e-17 7.26812945089e-17 9.81788492818e-17
153 6.36048057146e-18 1.21585628824e-17 2.71771088786e-17 6.60247077876e-17 5.98755936698e-17 9.81788492818e-17
154 6.36048057146e-18 7.3596864567e-17 2.95801310269e-17 1.80916413916e-16 5.98755936698e-17 1.32969047033e-16
155 6.98241175871e-18 7.3596864567e-17 2.95801310269e-17 1.80916413916e-16 1.27736406832e-16 1.32969047033e-16
156 6.98241175871e-18 2.63350577367e-17 5.56116231514e-18 7.71235480384e-17 1.27736406832e-16 2.53066317038e-16
157 2.40141820994e-18 2.63350577367e-17 3.16467362443e-17 7.71235480384e-17 4.34052596452e-17 2.53066317038e-16
158 2.40141820994e-18 3.89232250828e-17 3.16467362443e-17 2.09901601558e-16 4.34052596452e-17 8.7223660784e-17
159 5.13118610514e-18 3.89232250828e-17 4.55987745661e-17 2.09901601558e-16 1.22915567782e-17 8.7223660784e-17
160 5.13118610514e-18 1.43829304039e-17 4.55987745661e-17 1.17175090335e-16 2.59244981383e-17 4.94231997282e-17


==> ineq.dat <==
1.0 9.23662874736 103692.925949
1.00033595637 12.8745954933 104443.865461
1.00060196111 19.4978719544 116117.930359
1.00091548764 23.5279309877 142540.618609
1.00109954851 23.5711943681 184214.685439
1.00085033447 22.7870433496 240549.402464
1.00207094855 35.4912380238 212950.198772
1.00244678657 32.2255963651 273297.951803
1.00288596429 28.7479553207 353729.63492
1.09310624665 41.2630641853 616697.455655
1.02995092459 39.5359418029 3337270.76509
1.01349246742 20.2014192832 5607115.10507
1.04259544923 33.1409631182 4440627.83177
1.00818811844 20.5561063145 6911666.65818
1.05600779896 29.6248483164 5855551.46721
1.02797643462 33.9369022323 8810815.08862
1.1194590867 47.2112045133 6245641.84905
1.14708982308 38.1043763461 9133247.6822
1.19420020033 30.6021051923 14003691.1813
1.02004449322 26.0573871839 22936298.4099
1.61300761043 69.6413259889 11897608.7024
1.01908115561 39.1537347187 9542436.47913
1.00234954346 27.4667950428 6203789.88513
1.00107089382 10.5284340163 2782329.06287
1.00158577708 14.1339124551 2568566.00316
1.00589271868 12.1377467912 2422471.05851
1.00000226407 7.20181618501 2356908.58695
1.00000220303 7.73715809396 2171014.06477
0.999999999998 8.02838275723 1979321.76049
1.00567357578 11.2005225133 2002118.5163
1.0 9.6721376987 1674182.76534
1.00578355403 13.4772736803 1695712.1168
1.00007019032 11.5020689632 1355519.33286
1.00006257633 12.324602691 1213032.20045
1.00009468273 10.3825452813 1090090.19414
1.0000881807 11.492165785 983989.375016
1.00003075693 12.2962077797 878504.982264
1.00006630897 12.040014262 722892.195159
1.00002628981 12.1330441542 614057.256365
1.00018986407 8.37715366256 537503.023919
1.00019019427 9.31736281494 484102.948685
1.00009032458 8.03825391421 430301.519944
1.00008984644 8.54359890858 404869.094747
1.00010008436 8.8161635864 379982.093042
1.00009860281 9.29768520994 354544.141136
1.00074091826 7.85635863448 331120.145824
1.00135347811 8.54792136451 314502.404694
1.00405147575 7.93280640235 344964.764727
1.37798287938 25.4502708592 501173.698915
1.10567882925 34.5341692691 11595325.0008
4.73383316073 65.2575575953 18291062.1707
1.17408574624 34.9950483364 58093132.1609
1.00019171777 7.62338242131 37262965.2729
1.00021479185 8.35747898822 37676681.2043
1.00169039291 8.00997774148 38199610.5559
1.00190211799 8.72315240131 39242564.2417
1.0018967533 8.51327309011 40556524.7965
1.00219233492 10.7467422756 36553807.7239
1.00391998347 12.1109063778 31254961.4663
1.0046651705 13.7256021989 31886921.2115
1.00029640226 14.9925307174 32739847.5381
1.00025919093 8.78288605076 31004274.2252
1.00573683093 6.88870615013 29631984.9597
1.00622404219 7.25064368698 30344883.0832
1.00681627529 7.40191678558 31233807.1823
1.00749284726 7.88991806625 31955677.0261
1.00463761318 5.07012458821 32770262.0115
1.00489802203 5.24626367359 33381683.3504
1.00524059281 5.47426949458 34144013.0638
1.00537302388 5.76897323656 35045710.0996
1.00610705963 6.1578860061 35000554.7672
1.00686516553 6.49278849897 36167515.1031
1.00434795776 4.93858225864 36231245.2978
1.00458025215 5.11923707595 36978938.5349
1.00421939973 3.39326086911 37908930.7416
1.0044403511 3.46135342745 38948351.98
1.00466623396 3.53040590838 40060143.5603
1.00057259057 3.63308895708 41054530.8017
1.00521788786 3.98603466648 39435113.6649
1.00541688549 3.93497386375 40464015.8108
1.00633219903 4.04080953058 41800617.5246
1.00678898368 4.23344750656 42616157.7419
1.00664510859 4.3690228499 44031546.5046
1.00119684038 3.97159617503 45470232.8225
1.00232595841 4.13824607538 44261620.4558
1.00606244391 4.25719800484 42708880.8226
1.01117495901 5.24929604047 41959799.5293
1.00088034604 4.06676710544 42318245.2684
1.00089417683 4.40707079695 41014831.5228
1.00537350992 4.67907904989 39467925.8142
1.00573830819 4.90390557485 40230185.5735
1.00102053249 5.1208664216 41141116.9855
1.00651156927 5.64989719427 39410008.8791
1.00708423476 6.03176228514 39999223.5238
1.00499178781 5.56994250521 40739559.6274
1.00543241163 6.18645275193 39802853.8221
1.01256971985 6.3138674217 38702255.3387
1.00817978047 6.5300247881 39126154.5015
1.00642740443 6.97666750955 39736401.7747
1.00719263427 7.81212578668 39121477.5235
1.11589249292 7.32630502633 38405665.2968
1.00199353957 4.9201110191 44763130.7428
1.08105713767 4.79721928438 42451694.1082
1.00435771411 4.67182457427 47967588.2479
1.00176096793 3.84296648258 46985610.5594
1.0009009247 3.58824754533 47165118.1786
1.00080785696 3.6426724476 46329253.716
1.00087728828 3.91048569841 45541540.3505
1.00086772105 4.08420308825 44660126.225
1.0008806316 4.41926210858 43690577.4451
1.22911911809 4.77842905795 42593228.346
1.03137994561 7.92704252709 55932147.9487
1.0573359484 7.79617937743 60446973.1991
1.02067751912 4.95690409491 63771546.9879
1.00548672519 4.47454665394 63369563.7353
1.00143697508 4.62036007626 63069654.5995
1.00162600226 5.21427399126 62061927.1467
1.00053957305 4.5415911319 60775226.3616
1.00059012442 4.6506440604 61114645.3713
1.00062535396 5.11957312651 61536814.7638
1.00073969122 5.56483733013 62081754.6846
1.00627541418 5.1864624398 62708125.3647
1.0011744335 3.98962903087 62606109.1882
1.00134230233 4.35295315202 62410524.6412
1.00146639146 4.7598287666 62184752.7113
1.00143691696 4.73112369539 61860106.7899
1.02101192092 5.15584495897 62019157.3831
1.01914250979 5.28864682044 60735468.4597
1.00278143246 4.49240229979 59401264.7623
1.00220537412 4.66229566968 59048907.6964
1.00330226383 4.85720741111 58583064.2925
1.00219195958 4.52575153049 59105245.8477
1.00803466322 4.73983189417 59590987.615
1.00854546873 5.16408514999 57624092.7873
1.0031318623 4.61676470178 55115675.9358
1.00370535148 5.20344311829 53388347.3258
1.00970642621 5.01395319383 54068978.0047
1.01559292863 5.95288490563 51715801.6699
1.03708583914 6.82352398462 47337245.1528
1.00101944904 5.86449146334 43955155.071
1.00002128679 3.6417891901 44494485.3641
1.00509069461 3.60254670018 44944396.667
1.00215286773 3.9003568895 43600431.145
1.00238026309 4.16558610957 41922268.3003
1.00514754711 4.57706054174 40139815.2843
1.00089434618 4.60124150024 37936333.6848
1.00097811333 4.9808989065 37303313.9219
1.00098394643 5.22129076434 36602525.0651
1.0006740902 5.45377759784 35954328.807
1.0018228962 5.21972124553 35293812.606
1.00141269741 5.77463381399 32834446.9089
1.00074743258 5.05592036294 30528928.5245
1.00035641324 5.38408511265 30107917.6288
1.00012458558 5.69109872539 29618006.4579
1.00832970831 6.14149307558 29111434.7936
1.00439821759 5.76282604067 26235835.2585
1.00454245722 6.64375918182 23742807.4194
1.00001000292 7.59255890006 21005022.3943
1.0000084681 8.16212313291 20058699.524
1.00000881324 9.07667134483 19108091.7136
1.00010478862 10.2118097442 18037403.7657
1.0038360491 7.42718628097 16805567.8343
1.00454863492 8.50609953279 14668677.6598
1.01164871757 6.00446142224 12436469.1853
1.00050328755 6.70747026856 10125231.0959
1.0001282371 4.83028541037 9414071.25371
1.00016206269 5.02619990573 8878161.22606
1.00030264111 5.30032506004 8367956.87344
1.00011905481 4.97569936745 7387156.56556
1.00024704468 5.34137967121 6944321.891
1.00011218087 6.08006997228 6134376.04419
1.00467911944 4.85586552592 5674785.03365
1.00465680019 5.61226252276 5522923.59912
1.00259778096 4.66395906688 5451345.15793
1.00018796465 4.83807792435 4743726.96949
1.0000791607 3.76893381754 4406186.3394
1.00012138255 4.0002212645 4034050.41418
1.00434348268 4.38523514716 3675191.37957
1.00287796095 5.23868898236 3448526.42924
1.00499331414 6.83878265569 3754768.44404
1.00430100876 4.36178962301 3866120.73337
1.01010000763 7.85048926011 3651054.48659
1.01044800964 5.43747042493 3322072.43001
1.06012598712 11.1757187948 4150691.41048
1.11030042217 17.0108434198 8560117.14479
1.03751239839 7.88479413107 17663150.0143
1.01474484097 8.43137342421 21145257.9427
1.04128726815 8.55572328599 24200488.2198
1.08341688629 9.11721458665 29505097.1963
1.06820704295 8.41807352159 36330027.5687
1.07134126878 11.1985242341 41681037.4063
1.03799095079 9.82553002368 47166597.9105
1.0505841795 7.02173020702 47910929.6091
1.05124593332 7.55484932123 51221351.8506
1.05281838624 7.78208301938 55365443.866
1.02228619414 5.75847626372 57338703.0318
1.03027657783 4.66781682495 58656347.1428
1.02907514746 5.31597150507 58626275.5526
1.01563255961 6.00580571196 59599224.6012
1.03062322119 6.38013616446 60444004.265
1.0107343494 5.38355508579 61106684.8453
1.02678549787 4.74639084947 59690491.4281
1.02118741411 5.20207693871 59103316.0527
1.01424432003 4.59606390894 57821798.9753
1.00336224536 4.03505210638 56843029.7816
1.00216245721 4.36733390177 56249782.5116
1.00318928626 3.8640792465 55038436.5355
1.00149619289 3.95050743193 53630102.549
1.00109527 4.10168261873 53710250.2994
1.00807612459 4.14362883272 53613656.339
1.03984720767 4.24976892681 51704720.9958
1.01373208011 3.90731146709 49766915.2934
1.01419234466 3.97588897698 52549822.4306
1.01673002044 3.8826912964 55185960.8986
1.00664977685 4.18791925078 53989806.1682
1.02045658794 4.33161359578 54887808.769
1.0000129633 4.75807667671 53225089.1427
1.0270697805 4.96812453418 54845740.2672
1.00464372648 3.36420390238 60087999.7669
1.00408237657 3.67737958472 58364566.2707
1.00622997002 3.03051285107 57732209.8306
1.00212664133 3.29642657417 56540476.2048
1.01173142327 3.48345949493 55673524.3835
1.02103515912 3.59657724807 57737000.9591
1.01841420164 3.68873371668 61861919.5854
1.00519876528 3.99395065324 61019814.6038
1.02442987929 4.40613552484 60107882.4343
1.01482060545 4.04484730969 58378502.7315
1.01871668768 4.12999606439 61352633.3863
1.00383929035 4.63372828778 59724457.9094
1.05965198415 4.82412936136 59720160.6145
1.01644332128 5.51984348026 59256020.5532
1.01780073202 4.64268423909 58642944.3722
1.0268121593 4.79194459746 57818546.0657
1.00560686547 4.5723798249 56548481.793
1.00316800837 3.85795317861 55158798.6652
1.01507277344 3.8798172058 55603995.4649
1.00884462723 4.24927514232 54941256.7237
1.01753827379 4.42903429541 54854405.6994
1.00636276647 4.35975690654 54002248.2715
1.00478498452 4.57475612914 54897083.1155
1.00132189691 4.77951784415 54288383.4065
1.00693438534 5.14552641078 53634013.4497
1.01656185503 4.94459598015 54406465.5497
1.01451196397 5.46394369992 53458364.1607
1.00865044266 4.51758300716 51383257.1393
1.01818349677 4.74163058128 49519763.5507
1.00735421265 4.63885364649 46583227.5915
1.00331267871 3.71771488741 45521260.7393
1.00183669323 3.46433168088 44178962.7161
1.00776240846 3.58627315399 43423740.3833
1.00422517572 3.89808358775 41999810.1247
1.00084805338 4.26806292705 40459574.5253
1.00667196317 4.37604939304 39200219.3339
1.01778569646 4.7044157075 37205528.2188
1.00260904126 5.48209784575 34241285.8557
1.00452847872 5.92576565521 31758612.7134
1.00008219737 3.97741740805 29215507.0973
1.04160165209 4.30990986349 27580241.0439
1.00076399598 4.60250129266 25496450.2176
1.00096252604 4.53347134031 24659336.727
1.00143166848 4.28356181642 23070047.5353
1.00023532766 4.08338865788 21564246.4927
1.00652315854 3.95771331268 20597228.8091
1.0011614962 4.23238610704 19090909.5721
1.00082764846 4.60525715985 17868613.8255
1.0005747726 4.47838215175 16268181.3252
1.001668539 4.55188529098 14902124.2045
1.00111872696 4.85883452761 13722410.5674
1.00167758517 5.03529557625 12645385.0463
1.00054632488 4.90737573409 11636582.2333
1.00091157231 4.35546883961 10559652.6866
1.00111070331 4.66217805568 9793008.5038
1.00065133854 5.23133300338 8795097.42611
1.00118223666 3.69414904056 7848151.50515
1.00345040645 3.89760561015 7206737.66803
1.00051140258 4.17401808206 6392866.22448
1.00013473091 4.38299810624 6027263.10743
1.00622253359 4.37166113505 5616289.75495
1.0006743569 4.12055781227 5700330.53328
1.00754858585 4.21317886906 5243660.07874
1.00088427026 4.22647469669 5213514.79537
1.00433002861 3.75270891026 4690574.57134
1.00089766626 3.88947078575 4735026.10342
1.01263371964 4.76918097597 4506051.61155
1.00347241092 6.59829560037 5782393.60506
1.02428311338 8.1898361143 5999886.67329
1.03405131575 9.65985597063 8872966.20807
1.04639952708 9.57970380799 13119257.5442
1.04225706188 11.6866137704 19420043.3362
1.03758692891 9.59250723718 24524999.5418
1.12504124822 11.2098721292 30420061.937
1.03562394419 11.0627919269 39556234.7383
1.05524208572 8.55538461962 44691070.8485
1.04349008981 10.1809114243 48895265.1404
1.03086773263 11.3606983584 52067313.7809
1.16304150586 9.91910075349 59359564.3967
1.03551493889 7.2915326271 62655387.4188
1.030231223 6.88809703552 63408819.6012
1.03005449597 4.05747391827 62978061.2369
1.00674026398 3.85510769262 63119333.4524
1.04663304036 3.77892195862 62695466.6125
1.01949755565 4.12799912344 62054302.368
1.00087745352 4.15934535258 61814199.4341
1.01875067616 4.08010980314 63543031.8589
1.0016635069 4.07800593005 62786311.4413
1.00059126485 4.02671204633 63439157.7354
1.00289674939 3.69753355605 63795232.3069
1.00693054242 3.9352982429 64064037.8948
1.01132279293 4.28842246982 64308172.4826
1.00953932452 4.53444977809 64639892.9552
1.00608683455 5.07295795107 64121561.0627
1.0035351002 4.6500844149 62823027.6038
1.01465063181 5.0421428306 62857682.6548
1.01069130596 4.02712781071 61927693.7651
1.01537893206 4.36026432288 62055246.4881
1.00689080476 4.59858776387 61151308.696
1.00102220642 5.07010147887 59988540.1515
1.00002063766 3.68396226253 62639265.6958
1.02343526294 3.37284955116 64548133.3643
1.00994003425 3.5117935264 64359426.6478
1.00037190092 3.83044194374 63576611.0078
1.01260643707 4.19663938221 64137201.389
1.05516384049 4.52252579437 64294290.1163
1.00444333282 4.8788199764 62670811.8566
1.0047172145 5.06087617356 62818667.8595
1.00207626262 5.48154337033 61839673.2205
1.02235325948 5.72119931936 65060020.6726
1.00676909884 5.65588407168 63953933.0098
1.01369145306 4.85376451625 66491660.3574
1.00400808057 3.77440519558 65855766.955
1.02307968386 3.96969041675 65924077.8861
1.00937323865 4.46532758483 65268094.7761
1.02071195692 4.39284496148 67342775.2767
1.03207675648 4.89996943661 67092411.4916
1.00362622454 4.59652424948 66610522.8394
1.03187295628 4.57829245302 66426677.0147
1.00165619461 4.2128764525 66236478.7441
1.01444886374 4.19525952188 67380268.1997
1.00425692231 4.09638385983 68460741.8122
1.00433277473 4.34178409724 69482279.7485
1.00789379529 3.90809887868 69686247.8424
1.03570950121 3.59964217493 69287437.9799
1.00471547869 3.83332495008 69176515.6243
1.00449320758 3.83638901916 68728502.6588
1.01432381098 3.9537368359 69024198.9046
1.02021384875 4.41026903823 68927632.2946
1.00502733846 4.46784165108 68075001.1999
1.00176093688 4.82728014817 67468764.754
1.00164108166 4.63613548885 66931914.3622
1.04136938655 4.60895460979 67502581.1549
1.00870110024 4.52963754764 66306231.4503
1.02173333186 4.63682619988 65736050.0757
1.00077408484 4.88676163194 64558896.7015
1.00818597134 4.86333830893 65108694.971
1.0108892469 5.0348463758 66098281.1694
1.02388841334 4.58873964294 64780777.7813
1.03784547667 4.09732888119 63684675.1726
1.00031173362 4.45147082353 63170392.1867
1.01007301468 4.72937327263 64106675.1573
1.00544897307 3.17751203891 64235100.9194
1.00225939454 3.13943748194 64746217.1324
1.04972406621 3.18034188184 65174189.3919
1.00402702731 3.47688341455 65688649.6909
1.00924355418 3.20129825734 65132379.9655
1.00128197858 3.42606101951 64644384.5759
1.0018555918 3.56678213062 65131389.6809
1.00412854386 3.86277700899 65169030.4061
1.01062932306 4.25673308216 64792022.2224
1.00073659051 4.38622532416 64065147.0107
1.00370631093 4.72697868624 62801929.9379
1.01079856379 4.82851002351 64843790.4316
1.04086973829 4.78123765406 64012430.947
1.01371722387 5.21734836612 64510236.6054
1.00157509016 5.58926447465 63406733.1126
1.00921864781 5.24549132432 66969422.4792
1.00165469526 4.47368737868 66374767.3913
1.00594142435 4.79554913392 66439975.2868
1.05939048995 4.94931088728 65797258.5478
1.00596316689 4.89526079916 66567028.5299
1.02851085217 5.44714827986 65533807.1709
1.00945074642 6.17014066875 63816904.0455
1.01349516877 5.35451378403 64184938.2551
1.0171160394 5.12340366099 62783995.3798
1.00046785855 5.77741837733 62596247.0898
1.07130187736 6.22435224156 64643965.1645
1.01205228686 6.34325321535 64831372.3948
1.03959332822 6.28657054491 66029144.1068
1.01513802099 4.1361092012 65999600.1156
1.01341785081 4.23222192672 65719140.5537
1.02853918795 4.64446304784 64296835.7688
1.01678030099 3.8206510169 63706527.9111
1.02842881895 3.59453307947 63069232.8709
1.00048324926 3.29732139616 61918361.6691
1.00670792224 3.47520920948 62208092.1917
1.00283943627 3.71095048708 62833197.0718
1.00200521859 3.85229474713 62641659.8064
1.003602926 3.92582880234 64433220.5249
1.00521643894 3.61419066106 65201967.6027
1.02550065919 3.56666116524 65010777.8975
1.04639427303 4.00574754786 64259378.4953
1.00606417908 4.3573983979 63928356.2501
1.01683949994 4.24742657793 64303931.585
1.00708479311 3.71465414051 64109886.4603
1.02037394302 3.76386314383 64585498.5538
1.00348266882 4.16543574757 63925838.6012
1.00230615688 4.52631987091 64833745.3387
1.00964616603 3.94451681344 66608119.9529
1.01099623382 3.6400248456 66303869.8927
1.01049002299 3.4600210667 65904591.8493
1.00778076037 3.77363782503 65700279.8351
1.00065201441 3.77607570429 64632214.4554
1.00118805885 3.92412363774 66069253.0301
1.02201419136 4.05291390591 67559098.8772
1.00511593084 4.02988432171 66739112.1492
1.00045833451 4.01061102492 66478788.068
1.03948835602 3.64456759331 66832106.008
1.02197919388 4.01413808097 66351077.2145
1.00695523637 4.43124168938 66964746.43
1.09945352664 4.75493683592 69031994.917
1.02193912074 5.29563161826 67718184.4776
1.07731773022 5.61315649046 67292940.8409
1.00332444532 4.84222140914 66823666.7271
1.01428642022 4.28860720917 66721022.1464
1.01310747845 4.63682127201 66767158.8532
1.03317208144 4.0822430761 65774207.3836
1.01051247666 4.09318118882 65335696.0034
1.00039131271 4.52795065421 64773456.2263
1.01206260379 3.89004094132 67961745.5989
1.0120973786 4.28473347398 68301276.2743
1.01230196425 3.69833180845 67747487.449
1.02365990596 3.7678820889 67268810.1544
1.00927879563 3.90795805978 66814293.6795
1.00336449613 3.59771632559 66636065.5567
1.02253286524 3.75674214435 67270860.9027
1.006047592 3.94647572254 66896518.853
1.00018887907 4.1016477723 66538594.2206
1.0170008101 4.16484897483 67088391.3989
1.02532058389 4.47961695152 66531827.6562
1.0205843457 4.31275451404 65926804.6472
1.00506985332 4.79642092228 65366363.3924
1.01535372429 5.45392976439 64669963.1355
1.03565016537 5.13076059156 66996261.6534
1.00648974404 4.91926785493 66081677.4831
1.00297277079 3.51752504114 66201179.7566
1.00210967935 3.83427912051 65623355.1652
1.00664712818 3.88541761795 65441009.4426
1.01363546762 3.78762531409 64468954.9104
1.0059811477 4.14427525134 65480840.3236
1.01633006135 4.19080003032 65730300.4971
1.01501873963 4.62938013346 65063333.6417
1.00813602573 4.77696603051 65145361.5618
1.01983414301 4.99485142303 64194117.0714
1.02333546304 5.10893973687 63548255.4795
1.00597066745 5.86811550113 63243572.9419
1.00746783299 4.68123277459 64109330.0037
0.999988926933 4.70201439451 63419060.259
1.01499393923 4.21765644985 66165921.1596
1.01216661328 3.88060394983 65757599.2861
1.00171963412 4.10741278129 66153170.5666
0.999736100016 3.74661655795 66410475.8654
1.00276096817 3.74223182086 68851962.8907
1.00864505715 4.07730175027 68204205.7668
1.02253416209 4.18007745323 67862106.9292
1.00213302553 3.90440157915 67304489.278
1.00111928365 3.22286330977 67328184.5703
1.00995154681 3.30518394202 70323030.0447
1.00085058313 3.42594793056 70228628.9614
1.00335180975 3.65996992262 67708127.6504
1.00957513239 3.67901907102 68574100.4105
1.00985789171 3.89169401415 63002372.5806
1.01554069779 3.81056164444 68120615.6663
1.00632046823 3.92705418983 66267037.7915
1.00334804957 4.19268040495 67876196.9421
1.00258022775 4.27845681824 50211060.5103
1.00276826835 3.80401254777 65094212.3149
1.00544943237 4.10777838773 65417749.5615
1.00259887958 3.57495621625 58686712.3417
1.00144335982 3.83192639027 64151396.39
1.00216279638 4.09624413992 63456415.4182
0.99981151521 4.35673222082 63259443.8208
0.994978145825 4.42844440739 66213414.734
1.00093677729 4.54346512689 68690884.1366
1.00761792768 4.37057973196 61486074.9086
1.00354662661 4.75221229269 67424214.4137
1.00380920823 5.39202358874 61199034.9149
1.00109539063 5.96043567755 50861508.8239
0.999132310916 6.22390668563 58949603.6775
0.996290720663 4.57287573904 63334072.982
0.998561161255 4.51645039742 40519842.4423
1.00871054742 4.89066412407 38896194.6095
0.995149526524 4.36857858299 52376172.0228
0.998921041262 4.78890246623 49960792.2929
0.999896611416 4.37112180997 28288215.3743
1.0010903783 4.54353684938 50894763.5147
0.99819743403 4.94176143867 63070373.2875
1.00616256867 5.25585067116 34201045.4796
1.00289967351 4.44396834533 64107362.6388
1.00275251003 3.88345104048 37077187.7447
1.00293487084 4.28820574573 57247921.2153
0.998031477186 4.3182162841 22753529.5044
0.999696596376 4.80771222067 68589921.9085
0.995321183394 4.10370846262 64623657.8256
1.00323467523 4.24430949782 48400744.1724
0.999573337401 4.57509368813 19051139.3327
1.00091308488 3.77215507548 35521595.4543
0.996275053661 4.17594097956 65924771.33
0.999428785783 4.55952969754 16530305.7256
1.00003359379 4.33256876538 39252134.6306
1.0014336736 4.34074926252 31414818.336
1.00643655261 3.70664446475 12946076.7272
1.00256590742 3.04079298427 42228576.1173
0.994064843052 3.15979679376 34039593.8702
0.998004488783 3.36696036576 9720126.94978
0.996941097442 3.01869032108 20397459.1164
1.0080700748 3.13061205437 5116566.69579
0.988734555634 3.41739579984 40852190.7631
1.00066659336 3.77697669553 11691806.3912
1.0035287794 3.69922180933 37288715.9947
0.998920345683 3.20443023808 44005498.8151
1.00065348627 3.21887923002 14749423.9733
0.996970735122 3.20634239724 35892404.4339
1.00062143438 3.117389038 7627160.82549
1.00221765113 3.4299469918 11965851.4449
1.00456060395 3.84518956033 3873224.11479
0.998938706619 4.23850060927 57769390.082
0.999412779336 4.72473178764 837399.686009
0.996016274989 4.96339934071 1460833.50495
1.00096495968 4.96971369271 6489680.92002
1.01064544322 4.88705205899 1464664.91399
1.00239453517 4.96595967624 15413018.9279
1.00190281041 4.76534592923 6415392.81469
0.987646102368 4.94755789507 923921.592176
1.00550312085 4.35647294193 1423155.91481
0.994104750495 4.15731681918 36612812.8882
0.997746800923 3.71799522268 27982165.7667
1.0082286116 3.94295472818 26603709.3861
0.999531431407 3.85711564414 3336348.01054
0.999689867462 4.06042535232 1498511.66321
1.00076963595 3.85934775124 4737164.57119
0.998574362758 3.98590584577 28747890.0575
1.00171559894 3.96563284959 420452.266769
1.00183490736 4.34192340679 13466902.2786
0.999989759334 7.38030639711 1020892.62815
0.996050176362 4.52007592065 386755.838782
0.996410771227 4.47884783602 854801.414481
0.999995764093 2.52264908411 176820.133335
1.00087178029 3.40192306314 2085205.30648
0.999128331354 2.66202482912 4650348.9093
0.999454513343 2.43961797646 8485617.19256
1.00035790985 2.52429233339 19556461.9433
0.99993018806 3.06126174517 4968483.29901
0.999995052672 3.40197543533 2133695.0366
0.995285346548 6.51863008064 245743.133073
1.00354131987 4.12418089448 7985466.87429
1.00645153765 2.74441425756 36399727.4643
0.999995078934 2.68066557105 136133.734616
1.00004737444 5.79969418931 343486.091149
0.994126313443 5.77718748995 481424.041258
1.00574183445 3.09435534669 358738.548888
0.9999954779 2.98027304055 2143282.97222
0.998464299388 3.02228439418 22108459.2981
1.00417878652 5.66050440669 174324.605442
0.992943633341 2.83187005826 17864764.389
1.00096452472 6.52609135502 25143380.6214
0.999988273737 6.18132556696 550842.221032
0.999698721854 4.25697866386 194079.871433
1.00100384882 3.62309010125 4379063.67879
0.999412050395 2.5411874414 2833054.3647
1.00373851142 4.19126139812 1844378.18949
1.00007135343 2.43629257203 2943337.03037
1.00040220333 2.76776702546 390332.423628
0.995407828224 3.50043545258 537358.538753
1.00245857057 5.6800977133 1747914.53876
0.999125293846 8.03970438651 347245.252822
0.998186117772 5.00202075412 210848.729593
0.998041689242 6.53177991283 186337.997049
0.999992223369 4.42063028596 687420.533456
1.00121363742 2.52670684925 1913770.57778
0.999985419155 4.94663059358 106758.785869
1.00665759281 5.27961784512 626119.606297
0.999505564741 3.31849530015 618495.556404
0.99168831577 2.6990811154 365620.92898
0.997613676284 2.63685301197 217999.637388
1.00821158228 2.43152289268 5761421.15002
0.999996348659 4.81682341831 193239.278801
0.999584793964 3.1577434551 1795637.63536
1.00080058083 3.52259796538 364413.707154
0.999953973048 5.10300752171 1744673.86842
0.998101617351 8.78244492625 303136.324391
1.0030369067 3.24867978611 812140.568175
0.998516331351 2.39028204947 702026.615499
1.00172005478 3.19647844538 275222.082772
0.998305423856 3.04984426974 736374.334336
1.00102566979 3.53695451368 2760133.87281
1.00082531457 5.47481733262 8697045.00856
0.99434490685 3.23938021004 201262.797204
0.999993727975 3.23088367905 37213520.5797
0.998748521677 6.89714157309 10530570.7266
0.996890623766 4.22008874525 18854447.8393
1.00081166875 2.86363255057 694714.079721
1.00353293496 3.99768723042 677725.420053
0.996263773515 3.82992734124 527183.157855
1.00393149589 3.58875319272 5870141.85483
0.996421972165 5.93700359038 13239942.4955
0.999996442481 3.25276016203 731402.68046
1.0039531602 4.29584129403 497940.544024
1.00223316282 3.22591610342 1162879.94136
0.999900773052 5.53947494171 33321824.5308
0.994370941301 3.76325904297 1814506.06915
0.999978044169 7.11838121831 1874229.6892
1.00199771646 3.99115227611 1010133.45381
1.00027778437 4.24246401712 1220208.60351
1.00424285499 3.60247628195 161252.298041
0.999994339824 2.78124159688 1596061.51086
0.996568295477 3.02571052024 1391107.26937
1.00117803422 4.51313401578 102531.651482
1.00238263403 9.41347410168 349579.58154
1.00025475191 5.7033333943 17822190.0022
0.996197380946 2.32120076615 703206.600094
1.00358697587 10.2711424145 522734.538384
1.00137245228 4.51111252461 205927.124528
1.00074851393 2.96294729989 1604486.53188
0.998580424034 6.40040272972 317848.397275
0.997866984042 11.8251586052 1817787.75954
1.00106547688 5.99147715856 320694.388747
0.99703599001 3.53742061465 1418766.83573
0.999992583594 5.18333963501 1738379.35431
0.999997988709 4.62284661099 1720022.64807
1.00186086012 2.84981538735 177837.149362
0.999983352352 5.92780729144 4721973.51386
1.00186559829 3.56921244091 922881.109532
0.999991567718 3.75400925248 301295.427959
0.999689598174 3.98563534988 6313018.71014
0.99999074078 4.76798618528 398804.409507
0.999998838065 5.08066476476 10700841.5474
0.999990499795 3.34771095272 384306.351762
1.00333390067 4.04180643467 567635.424503
0.998196255274 3.04395128318 1782413.0914
1.00132038835 3.52496035971 2404129.71403
1.00228882013 3.35297601171 643200.617203
0.991425137377 3.37345912484 209936.985936
0.999735321434 5.40726102285 523675.231143
1.00039000878 3.26792026053 103247.779579
1.00382836305 4.64464375075 2372199.49145
0.999988704952 7.05160782087 4475081.99499
0.999979906821 6.13243302619 8630762.54782
1.00000476321 4.27868667407 1330860.96409
0.9964592527 3.13522011469 281991.362757
0.999988247235 6.87757802216 823952.386187
1.00078099678 4.05981760812 289589.872889
0.999991952194 4.76729410843 1007493.73401
1.00192750537 5.88973591185 293038.888487
0.995751516353 5.91507659942 2740745.73165
0.998302651708 2.69794743265 3992558.88798
1.00109368562 6.68046115505 2387667.21532
0.997720704861 2.51949517515 1037899.95744
1.00086815701 2.33215235592 1278424.18979
1.00048522119 2.94916658745 167887.138319
0.999257496628 3.31328620638 1406412.50321
1.00161354809 3.26348272111 2697368.3514
0.998482900891 7.28486477424 1143922.16674
1.00147008765 2.57552313719 35860517.4676
1.00791867041 6.7529558393 3348688.07702
0.997900886646 2.71890497742 16129955.2567
1.0009986988 5.16521180138 5666986.53761
1.00046228902 5.25414782394 716253.086606
0.999764720128 2.76881838472 241688.412876
1.00036507781 4.27653490181 956592.826168
1.000001295 5.48136756622 87601.7308822
0.998827423854 6.21266509132 77296.9847224
1.00178513484 3.59251895973 118755.779214
1.00000460611 4.16615531066 1346562.93497
0.999986325374 4.68787997053 4229068.11918
1.00035787715 3.36350737249 103606.11726
0.999992669929 4.96056010566 371374.118838
1.00218456969 2.77237642315 1851008.2685
0.999979325291 6.21144934089 154595.984107
0.994909882717 6.00515436688 691997.540103
0.999998157186 4.1736527946 543306.904993
0.999985534915 6.9344840108 4927407.35975
0.999988612448 9.45271023965 3344944.55792
0.999990496519 4.73262279711 1673322.61576
1.00144220894 3.51901771094 859080.309641
0.999692449131 2.90450542525 6258801.29997
0.993508141883 5.75929504852 372859.91873
1.00056399688 8.66209004159 110929.157072
0.999692042232 4.7817630286 772872.948617
0.998634942 5.43959457415 2082188.41001
0.999983766553 7.60462723745 1549118.50302
1.00196615792 2.37938278481 1422713.98036
1.00135173755 3.44800995721 207979.45647
0.999987239373 7.48277110557 484393.870833
0.999987712429 7.00644584991 12667083.9302
0.996434020531 7.62948166245 14975505.5218
1.00075856476 6.01136520882 105194.815236
1.00113431927 4.0620701689 776200.794735
0.999990486383 3.91086017165 552690.311194
1.00000670521 5.42968178694 189842.103391


==> infsup_error_0.txt <==
1 1255329.29631 1 0.187405347824
11 1993526.26219 27 0.219126629829
21 108292.541714 73 0.224768731594
31 183147.090562 101 0.229082529545
41 506435.300932 143 0.253408360481
51 130762.013345 179 0.219700520039
61 363413.210293 225 0.210731780529
71 365173.808484 265 0.193056049347
81 192226.276206 317 0.19382748127
91 148481.882743 387 0.208019850254
101 359358.663483 441 0.211055929661
111 190163.145461 513 0.206020610332
121 402602.633338 587 0.203046970367
131 836132.689564 669 0.199503231049
141 208930.675288 745 0.201842699051
151 359248.461479 819 0.225809810162
161 135836.931072 895 0.204422700405
171 120265.349117 985 0.198220601082
181 104788.221206 1059 0.201195428371
191 98270.5404451 1145 0.233347961903
201 83067.1589396 1225 0.225546531677
211 88858.780827 1325 0.224814600945
221 69513.4226851 1401 0.214727129936
231 86651.3822011 1481 0.223114140034
241 82578.9517566 1569 0.223159520626
251 78230.3761186 1687 0.214225370884
261 98985.9783025 1809 0.217454819679
271 74396.7072722 1927 0.220035188198
281 88989.1992916 2057 0.216858239174
291 50646.523643 2157 0.217809989452
301 40166.4284161 2281 0.230424759388
311 36613.9866051 2423 0.232131900787
321 38937.0875308 2589 0.232689790726
331 35436.6060832 2753 0.220277469158
341 32787.0531619 2909 0.219823811054
351 30026.0808257 3111 0.232202010155
361 26665.1858541 3319 0.224696261883
371 23115.6250034 3499 0.217373931408
381 21617.0455564 3687 0.218729760647
391 22397.2923069 3917 0.216584610939
401 20195.3641696 4145 0.224241390228
411 15569.982748 4369 0.27508949995
421 14125.3381269 4583 0.217053961754
431 10303.5490149 4785 0.240025629997
441 9048.14307871 4977 0.271884930134
451 8716.71994086 5157 0.273667838573
461 8685.22898074 5341 0.233556690216
471 8648.39863786 5547 0.219208619595
481 8624.311572 5755 0.227899589539
491 8608.86436877 5951 0.222633678913
501 8590.85565952 6207 0.234090080261
511 8582.17174402 6441 0.316307148933
521 6030.71415566 6617 0.225495038033
531 6016.20366593 6851 0.223708708286
541 3781.7068118 7065 0.26146447897
551 2753.01133854 7307 0.255038847923
561 2852.36065139 7525 0.230372948647
571 1898.84125778 7763 0.274243371487
581 1802.26547215 7971 0.244184980392
591 1362.90122153 8239 0.221308209896
601 1309.17776125 8491 0.227581000328
611 1303.7808645 8773 0.222043640614
621 1109.01833472 9015 0.225807590485
631 1093.81035939 9351 0.243385329247
641 1085.38551014 9665 0.225758078098
651 885.356768743 10037 0.238444399834
661 864.958935161 10307 0.233801090717
671 770.918680036 10587 0.270562429428
681 767.058957864 10859 0.255240747929
691 773.355151301 11255 0.249472169876
701 783.46023358 11595 0.238315041065
711 779.458886002 11989 0.240889601707
721 700.884737545 12323 0.236379308701
731 697.536960387 12625 0.230097579956
741 463.53963218 12981 0.236485199928
751 406.763675688 13275 0.242567269802
761 263.572627737 13585 0.264141199589
771 257.647309405 13867 0.260156519413
781 252.392895408 14221 0.290330400467
791 250.221806694 14547 0.244974439144
801 247.130359613 14881 0.281917259693
811 246.779593443 15193 0.240592648983
821 203.492362784 15457 0.233617150784
831 114.437045373 15715 0.282327799797
841 112.764611822 16025 0.259303209782
851 112.013856602 16393 0.267863111496
861 107.338636114 16833 0.23729074955
871 105.026063769 17211 0.248511419296
881 1315.39484696 17537 0.240641260147
891 3072.79873313 17815 0.230485961437
901 2883.51563116 18157 0.234639029503
911 2861.46210479 18555 0.237052898407
921 2861.27974173 18951 0.242842280865
931 2860.2956243 19305 0.240179171562
941 2868.25645351 19773 0.234540848732
951 2868.24724515 20275 0.231367669106
961 2868.21712584 20797 0.245880260468
971 1313.32275312 21299 0.240606300831
981 1312.71676506 21783 0.256241919994
991 90.4121572645 22233 0.234743189812
1001 90.3576014853 22723 0.232958350182
1011 90.2624008183 23225 0.246169650555
1021 89.8930963684 23695 0.276978390217
1031 89.8467425863 24143 0.301959600449
1041 102.263996953 24623 0.25307311058
1051 102.189669454 25083 0.248330950737
1061 73.7653776912 25501 0.240470299721
1071 73.7339318274 25933 0.244550449848
1081 38.3859825664 26333 0.260929169655
1091 38.3192975085 26841 0.264667098522
1101 38.2824534796 27309 0.249578061104
1111 38.2819815866 27713 0.239758269787
1121 38.2818037099 28115 0.250567278862
1131 38.2636666898 28559 0.2504509902
1141 38.2323416194 29083 0.28727107048
1151 38.2303201046 29539 0.310682089329
1161 38.2226851941 29947 0.26358891964
1171 36.5409873227 30491 0.255407679081
1181 12.7457708893 30961 0.263955860138
1191 12.7349508719 31521 0.259214770794
1201 12.7301989424 31973 0.271505060196
1211 12.7183882643 32519 0.260016670227
1221 12.7087067505 33027 0.308671498299
1231 12.6952351176 33609 0.277077600956
1241 12.6863884745 34211 0.275743181705
1251 12.6774115132 34763 0.347601790428
1261 12.6722923697 35275 0.35954419136
1271 12.6685875813 35941 0.316187660694
1281 12.6646775222 36515 0.29862473011
1291 12.6593132676 37069 0.307585759163
1301 12.6547848166 37857 0.28613904953
1311 12.6521706963 38587 0.294687638283
1321 12.6511863812 39173 0.294108929634
1331 1.86893402701 39689 0.283809819221
1341 1.7413367326 40285 0.319192018509
1351 1.7380247339 40795 0.411844232082
1361 1.29836517189 41331 0.281249339581
1371 1.29231042507 41799 0.266341228485
1381 1.2876831425 42383 0.265043451786
1391 1.24987117012 42895 0.278023869991
1401 1.23386347694 43283 0.268967308998
1411 1.22357466299 43877 0.2772935009
1421 1.20107012535 44381 0.266207728386
1431 1.19114936818 45155 0.27249835968
1441 1.18165891102 45733 0.273664209843
1451 0.841842480022 46307 0.2823183918
1461 0.740286746341 46947 0.271776430607
1471 0.737904343135 47663 0.276236710548
1481 0.713883866524 48227 0.2824436903
1491 0.715051479351 49107 0.287065401077
1501 0.588997587507 49757 0.274631690979
1511 0.534299690205 50343 0.284250481129
1521 0.483109583131 50843 0.28090446949
1531 0.38739930879 51437 0.28960837841
1541 0.29181984392 52073 0.294645199776
1551 0.229743745693 52723 0.27540500164
1561 0.203743358755 53305 0.267413201332
1571 0.165394889303 54013 0.272362780571
1581 0.162239300369 54709 0.274371740818
1591 0.127894967983 55503 0.269000751972
1601 0.126198460146 56219 0.279774019718
1611 0.125808157589 56951 0.276512489319
1621 0.101922141676 57533 0.274632530212
1631 0.0885200799317 58319 0.278800399303
1641 0.0881864578352 59041 0.279570219517
1651 0.0806677967621 59699 0.28096296072
1661 0.0803136227225 60521 0.279053468704
1671 0.0801419800869 61417 0.274113171101
1681 0.0639617019184 62213 0.280216100216
1691 0.0724097864646 62899 0.27891174078
1701 0.0722941221645 63515 0.282145450115
1711 0.0722415637467 64151 0.280127081871
1721 0.0722654928662 65071 0.279546351433
1731 0.0722802961358 65813 0.282423949242
1741 0.0721951146432 66539 0.285155670643
1751 0.0721114573906 67241 0.289407880306
1761 0.0719438101226 67947 0.28626087904
1771 0.0718978338885 68653 0.281757509708
1781 0.071867834284 69341 0.277433800697
1791 0.0718761624697 70025 0.279427189827
1801 0.0257110361212 70851 0.283972110748
1811 0.0256011738485 71755 0.284818279743
1821 0.0254799189245 72681 0.296895499229
1831 0.0254667614494 73413 0.296431331635
1841 0.0254469656106 74143 0.298387289047
1851 0.0254298959986 74879 0.29982776165
1861 0.0254242877514 75657 0.301804120541
1871 0.0254059980255 76399 0.305040640831
1881 0.0253908126403 77249 0.298584368229
1891 0.0253862346746 77943 0.297226581573
1901 0.0253799907093 78679 0.292096149921
1911 0.0253736615418 79597 0.300100390911
1921 0.0253714783138 80367 0.302970731258
1931 0.0253649008005 81285 0.300312860012
1941 0.0253643222436 82227 0.306902880669
1951 0.0253641511628 83077 0.308297688961
1961 0.0253613314154 84141 0.297481558323
1971 0.0253591882218 85121 0.30578879118
1981 0.0253574839556 85947 0.312575030327
1991 0.0230703061716 86691 0.298921070099
2001 0.023067457132 87525 0.318514449596
2011 0.0135027346419 88219 0.326658189297
2021 0.0135023592109 89003 0.305107078552
2031 0.11769069788 90163 0.310907490253
2041 0.117690519885 90963 0.316498160362
2051 0.117690368251 91749 0.310234150887
2061 0.117690433223 92673 0.298422291279
2071 0.117690315574 93561 0.308757939339
2081 0.117690306915 94423 0.307238090038
2091 0.00451355879683 95279 0.30307518959
2101 0.0045127394534 96263 0.323291339874
2111 0.0068926010912 97011 0.318894870281
2121 0.00689233746917 97967 0.313698029518
2131 0.00689177287748 98925 0.327088501453
2141 0.0068866879412 99691 0.324891760349
2151 0.00688622351274 100677 0.327054440975
2161 0.00688597501522 101333 0.327837769985
2171 0.00313060280924 102173 0.329385559559
2181 0.00313027601903 102907 0.32554502964
2191 0.00313013727118 103551 0.319956231117
2201 0.00313001530705 104331 0.316363530159
2211 0.00569634464262 105109 0.314482059479
2221 0.0056963144389 106033 0.320921828747
2231 0.00569614048331 106907 0.32403678894
2241 0.00569598650448 108065 0.320606460571
2251 0.00619450985809 109097 0.31556417942
2261 0.00619220932475 109919 0.311840929985
2271 0.00619232656867 110835 0.317105491161
2281 0.00619217576238 111723 0.324962279797
2291 0.00244216683949 112525 0.321828010082
2301 0.000800650977402 113729 0.32864577055
2311 0.000685388394057 114713 0.332437598705
2321 0.000683010627356 115617 0.332476458549
2331 0.000682744231668 116751 0.325686848164
2341 0.000681205389621 117771 0.336091299057
2351 0.000681375708492 118803 0.330435380936
2361 0.000699474479099 119879 0.329664859772
2371 0.000699287055612 121083 0.330210590363
2381 0.00183315673256 121807 0.326827919483
2391 0.00183793260643 122823 0.334663369656
2401 0.00183799077859 123855 0.542442350388
2411 0.00227990474847 124939 0.641775751114
2421 0.00227990948318 125687 0.588727469444
2431 0.00227991090741 126649 0.61400632143
2441 0.00227992276558 127499 0.626678900719
2451 0.00227991161266 128511 0.528621959686
2461 0.00227872468497 129201 0.495047199726
2471 0.00227971604672 130023 0.509771049023
2481 0.00227972673923 130867 0.454325401783
2491 0.0022797183876 131807 0.45073734045
2501 0.00227971371678 132605 0.424133291245
2511 0.00448075573979 133549 0.503416440487
2521 0.00448103202711 134433 0.424439921379
2531 0.00444849509704 135403 0.520330848694
2541 0.00444849501507 136323 0.580750410557
2551 0.00444849958554 137275 0.466491630077
2561 0.00230493310958 138279 0.597513608932
2571 0.00230754155202 139171 0.576540341377
2581 0.000990066885045 140089 0.520839989185
2591 0.000990180403915 141153 0.642650539875
2601 0.000990081283102 141983 0.480823819637
2611 0.00859110183415 143023 0.469653739929
2621 0.00859030471168 143949 0.540357298851
2631 0.00859021567672 144891 0.485064511299
2641 0.00861480592196 145989 0.496187391281
2651 0.00861437527328 147001 0.434100570679
2661 0.00861456144744 147991 0.438760550022
2671 0.0086148498491 148811 0.516618831158
2681 0.00858561803962 149805 0.528119459152
2691 0.00858563772821 150773 0.492141578197
2701 0.00222934075102 151961 0.43618885994
2711 0.00222940600116 153051 0.440554070473
2721 0.00222937919376 154075 0.407511048317
2731 0.0022293731378 155145 0.427641727924
2741 0.00225264011989 156155 0.443820729256
2751 0.00225263661683 156997 0.45340569973
2761 0.00225259373588 157797 0.446006639004
2771 0.00225259614959 158815 0.449031598568
2781 0.000907848895013 159981 0.407884678841
2791 0.000907848703581 161165 0.395021979809
2801 0.000762036944143 162101 0.377030529976
2811 0.00076185320826 163001 0.379076290131
2821 0.000767026320718 163957 0.383518381119
2831 0.000770246423217 164937 0.351081309319
2841 0.000813316446374 165811 0.345514688492
2851 0.000843682199764 166827 0.37689715147
2861 0.000845648939401 167781 0.366292998791
2871 0.000851031082771 168967 0.346781489849
2881 0.000851034050548 170097 0.398251969814
2891 0.000851016767624 171277 0.418562879562
2901 0.00083072953248 172307 0.450918681622
2911 0.000819955246524 173265 0.437836670876
2921 0.000819898308016 174523 0.43897495985
2931 0.000819963010921 175541 0.436494112015
2941 0.00096576944185 176595 0.43769149065
2951 0.000966718855447 177727 0.41518529892
2961 0.000786923865807 178837 0.421595849991
2971 0.000816451078314 180077 0.512571969032
2981 0.000816706803915 181087 0.50289896965
2991 0.000844353595166 182151 0.512063930035
3001 0.000844377694867 183197 0.46170637846
3011 0.000839342455964 184445 0.478645608425
3021 0.000838651268836 185465 0.601155450344
3031 0.000838746946455 186539 0.584384758472
3041 0.000848757656377 187773 0.544454920292
3051 0.000850503835996 188951 0.51373912096
3061 0.000847130069512 190025 0.498049571514
3071 0.00085009026475 191173 0.487303800583
3081 0.000770292682395 192237 0.579227621555
3091 0.000769099970926 193331 0.512437820435
3101 0.000769089698311 194761 0.490409021378
3111 0.000769139563865 196119 0.511220629215
3121 0.000895908770158 197367 0.484619519711
3131 0.000894908568557 198545 0.483499820232
3141 0.000894918876338 199607 0.450697460175
3151 0.000894902113832 200661 0.460823369026
3161 0.000896974403711 201761 0.451843650341
3171 0.00111877210671 202951 0.475751020908
3181 0.00111837870498 204047 0.505538430214
3191 0.00111833736212 205329 0.482958950996
3201 0.00111483019677 206565 0.519388709068
3211 0.00311750977646 207889 0.550292379856
3221 0.00311750886375 208927 0.443534550667
3231 0.00311750899313 210013 0.432066547871
3241 0.00313692231894 211007 0.409258618355
3251 0.00111638475544 212169 0.43398786068
3261 0.00112051559589 213497 0.430816688538
3271 0.00111821043257 214793 0.456191778183
3281 0.00111822374685 216039 0.45339017868
3291 0.00111819949301 217125 0.420137290955
3301 0.00111822044613 218327 0.416921620369
3311 0.00111822979866 219403 0.470291960239
3321 0.00102198621192 220907 0.450321950912
3331 0.00102206259747 222251 0.471765611172
3341 0.00102211094087 223349 0.432546000481
3351 0.00102195549475 224593 0.435291650295
3361 0.00101923744009 225709 0.460236039162
3371 0.00101941276689 226887 0.464451980591
3381 0.00101817503792 228223 0.47721777916
3391 0.0010180005184 229303 0.468763930798
3401 0.000767601894234 230513 0.466128640175
3411 0.00076746267772 231689 0.454696598053
3421 0.000767455846989 232951 0.44413697958
3431 0.000767165405594 234357 0.480494129658
3441 0.000767162387853 235459 0.475170300007
3451 0.000767179595919 236731 0.451061089039
3461 0.000769075483189 238057 0.485903351307
3471 0.000774110195193 239115 0.505117571354
3481 0.00077460085668 240485 0.458031151295
3491 0.000769706314909 241809 0.479367239475
3501 0.00076972953474 243033 0.516643819809
3511 0.00076976328284 244383 0.515118701458
3521 0.000769778552707 245641 0.491335530281
3531 0.000769737472439 246647 0.473024728298
3541 0.00076971895679 247809 0.549520468712
3551 0.000769732553941 249147 0.548668451309
3561 0.000769751797656 250353 0.525921390057
3571 0.000769848706391 251949 0.581735649109
3581 0.00077026426711 253397 0.540134871006
3591 0.000773221785112 255109 0.533974201679
3601 0.00077211257162 256759 0.574910337925
3611 0.000773636890386 257875 0.536998240948
3621 0.000774471834497 259117 0.580915510654
3631 0.000774652885012 260357 0.535769078732
3641 0.00100576548162 261803 0.440459680557
3651 0.000971769204227 263283 0.483666548729
3661 0.000810134289413 264759 0.567307050228
3671 0.000810126533164 266007 0.601135430336
3681 0.000818677293794 267773 0.554232990742
3691 0.000849334506004 269451 0.478583128452
3701 0.000898738957721 271023 0.507607438564
3711 0.000898817699545 272377 0.589980700016
3721 0.000898816222185 273615 0.489798440933
3731 0.000894585503574 275217 0.412690098286
3741 0.000776930871262 276685 0.41522758007
3751 0.00077544737257 278203 0.426757678986
3761 0.000771992589282 279831 0.466894378662
3771 0.000772157247381 281127 0.478415539265
3781 0.000775975046376 282427 0.455338041782
3791 0.000847648352296 283995 0.490678050518
3801 0.000867451806254 285673 0.473742330074
3811 0.000867274348783 286933 0.458141701221
3821 0.000812118490732 288595 0.445763788223
3831 0.000812118296695 290081 0.447737030983
3841 0.000812106840456 291333 0.456074810028
3851 0.000874202674055 293135 0.487959558964
3861 0.000785477356368 294957 0.473415300846
3871 0.000785469248649 296287 0.456616609097
3881 0.0007797386823 297661 0.455316159725
3891 0.00174828449912 299473 0.50197355032
3901 0.000790026819745 301261 0.482653770447
3911 0.000790031548241 302793 0.494387540817
3921 0.000801980856413 304445 0.484548799992
3931 0.000818683805116 306063 0.49534268856
3941 0.000807543503027 308093 0.554354960918
3951 0.000820728001777 309627 0.561642990112
3961 0.000837367643981 311113 0.675588159561
3971 0.000837150398168 312529 0.65198086977
3981 0.000837163671336 313685 0.627499101162
3991 0.000894459649929 315499 0.677528319359


==> infsup_error_1.txt <==
1 1005382.71539 1 0.194112911224
11 1550067.58621 41 0.206299538612
21 2365772.53437 81 0.200319330692
31 1240910.43166 115 0.198425071239
41 721894.521988 183 0.198062729836
51 5129065.29536 245 0.199497201443
61 464521.487845 313 0.197899179459
71 286867.825425 369 0.198195879459
81 218809.392009 409 0.206884691715
91 408715.828262 459 0.200013229847
101 304531.343871 511 0.201474061012
111 277522.699763 565 0.201056408882
121 305516.965713 631 0.202694211006
131 219756.981928 705 0.201036889553
141 217423.937799 775 0.201328439713
151 225608.707 847 0.201122601032
161 232451.727303 929 0.20098097086
171 178012.110896 1011 0.20164825201
181 195923.44178 1127 0.202955849171
191 126287.630713 1209 0.203468470573
201 126987.355214 1289 0.205842208862
211 97236.1232218 1371 0.205727710724
221 87154.4460235 1493 0.205400230885
231 84478.8576465 1583 0.206453800201
241 83903.2701744 1697 0.20492921114
251 81785.5923743 1819 0.207265868187
261 83785.8214906 1913 0.205122871399
271 62354.8526491 2047 0.207228770256
281 71782.6362203 2157 0.207631659508
291 52318.3854912 2329 0.208238019943
301 56394.0988183 2431 0.207520108223
311 61650.3855299 2557 0.208690469265
321 61584.4773986 2695 0.208679311275
331 56037.669561 2881 0.210332000256
341 61432.5806 3035 0.209643311501
351 51925.6029705 3221 0.209475331306
361 39729.4586321 3417 0.209894721508
371 27612.9636372 3599 0.211084451675
381 21504.5639709 3801 0.212031540871
391 22041.823489 3981 0.212402749062
401 14597.0093652 4205 0.211413729191
411 19652.9574006 4447 0.212993021011
421 19807.1082794 4681 0.213233349323
431 17792.9626552 4875 0.21440775156
441 11893.5290052 5101 0.214660570621
451 11848.6500727 5337 0.215511529446
461 10904.7985438 5563 0.218431329727
471 10878.3346601 5823 0.218819408417
481 10738.5991117 6031 0.217187271118
491 10676.1133924 6289 0.21748459816
501 8717.5678901 6483 0.218725860119
511 7740.89254938 6719 0.218921408653
521 7687.78173132 6937 0.220657320023
531 6334.58864014 7121 0.219772291183
541 5161.53435836 7309 0.221130311489
551 5022.80629897 7535 0.223360359669
561 5011.42601034 7789 0.223475117683
571 3550.30655328 8015 0.222045760155
581 2696.67691481 8257 0.222924330235
591 2677.82186462 8563 0.222277801037
601 2654.38265746 8883 0.223628931046
611 2524.55317782 9185 0.225983479023
621 2607.0630876 9513 0.226131329536
631 2363.02349457 9883 0.224631121159
641 1965.94206515 10141 0.22657586813
651 1713.14726487 10449 0.225054178238
661 1591.81493073 10687 0.22187445879
671 1263.80538123 10959 0.220951879025
681 1259.76932985 11267 0.222222440243
691 1252.58803706 11567 0.223772470951
701 2019.8120515 11923 0.225058219433
711 2002.25050939 12229 0.22719135046
721 13239.550783 12581 0.225696139336
731 12904.0673592 12931 0.224813370705
741 12905.7199611 13231 0.230934979916
751 12887.2250624 13523 0.227806749344
761 12887.854888 13873 0.225783581734
771 12880.3752998 14253 0.232527611256
781 12879.5225085 14651 0.231977040768
791 6259.80763408 15045 0.226710729599
801 6257.10960291 15421 0.231426899433
811 6256.73592198 15775 0.232326071262
821 6155.4575327 16115 0.234234979153
831 6155.46427566 16479 0.230252430439
841 6155.6248918 16827 0.227608108521
851 6104.19244685 17187 0.229700119495
861 6104.25894902 17495 0.233654370308
871 4308.52016448 17859 0.229434399605
881 2141.56275533 18231 0.232863059044
891 2140.82986897 18661 0.238277199268
901 2141.45176662 19053 0.244104840755
911 2141.38804084 19525 0.242181830406
921 818.940750086 19935 0.23990568161
931 818.758678265 20341 0.23832223177
941 818.432657095 20739 0.239699559212
951 817.803663208 21183 0.238350300789
961 817.897761187 21673 0.240998420715
971 603.148104995 22129 0.240593259335
981 599.772800803 22617 0.240850188732
991 599.732235838 23055 0.242315790653
1001 599.676803691 23595 0.243816449642
1011 599.671328673 24043 0.243872318268
1021 755.408099566 24443 0.240749130249
1031 756.888357053 24869 0.238013119698
1041 756.865243428 25271 0.242634599209
1051 755.210176264 25739 0.244907541275
1061 755.206178171 26267 0.250918958187
1071 755.202121005 26811 0.239698309898
1081 755.197897449 27307 0.239809989929
1091 755.192062261 27819 0.240198779106
1101 755.184609309 28209 0.2436409688
1111 755.183588798 28595 0.239536600113
1121 647.264226105 29079 0.243621940613
1131 647.26032645 29571 0.240568568707
1141 647.249184098 30111 0.248814799786
1151 200.543593165 30501 0.246414020061
1161 200.542514109 30895 0.243658030033
1171 200.542036855 31389 0.24444409132
1181 200.5405366 31911 0.243617908955
1191 200.542225987 32327 0.245380141735
1201 200.541316933 32943 0.245782620907
1211 200.539744777 33373 0.246950280666
1221 200.539373018 33837 0.244659230709
1231 200.538682981 34459 0.253022480011
1241 200.537490519 35169 0.255925450325
1251 135.276483238 35851 0.255700781345
1261 135.270492593 36505 0.253034880161
1271 133.08199064 37091 0.254044189453
1281 133.081373592 37609 0.256379070282
1291 133.081155961 38045 0.252342698574
1301 133.079833416 38845 0.25903167963
1311 133.0794478 39405 0.262248120308
1321 133.078563022 40157 0.263313150406
1331 133.078545937 40745 0.266002779007
1341 133.078491418 41401 0.263652079105
1351 12.2173148509 42091 0.262852039337
1361 12.2169595603 42577 0.265219359398
1371 12.2141013569 43115 0.257704191208
1381 12.0972398333 43707 0.257519578934
1391 12.0409159586 44259 0.264472799301
1401 12.0404122791 44901 0.266121480465
1411 12.040004013 45541 0.267086808681
1421 1.62408340462 46145 0.262642829418
1431 1.27130931325 46869 0.263768100739
1441 1.24451988986 47517 0.265987730026
1451 1.239814673 48097 0.273357498646
1461 1.2056043499 48643 0.273465518951
1471 1.1525224729 49375 0.271295640469
1481 1.13597781552 49987 0.265784440041
1491 0.931647941922 50649 0.265596740246
1501 0.88677140334 51209 0.266884160042
1511 0.818603881475 51891 0.271822531223
1521 0.747372765382 52505 0.275047638416
1531 0.707035190962 53161 0.270609469414
1541 0.660420412612 53883 0.280809659958
1551 0.633696443613 54459 0.276215081215
1561 0.623491449308 55011 0.272625069618
1571 0.587630345527 55577 0.273667988777
1581 0.548035406685 56295 0.278131670952
1591 0.484734172116 56813 0.281665279865
1601 0.440413693236 57383 0.284498019218
1611 0.408896789538 57959 0.288782169819
1621 0.347817099827 58715 0.279846761227
1631 0.320432388512 59443 0.280893230438
1641 0.287199255062 60209 0.277090740204
1651 0.249376355592 60903 0.282522120476
1661 0.229712683374 61525 0.286574561596
1671 0.180028534674 62223 0.288959839344
1681 0.17935312467 63007 0.288091959953
1691 0.179489881382 63815 0.282673158646
1701 0.171233416706 64603 0.290200171471
1711 0.157715459315 65311 0.288924958706
1721 0.120813633993 66221 0.293682761192
1731 0.115904002173 66873 0.29379319191
1741 0.115203505192 67617 0.287448120117
1751 0.102239004288 68643 0.285346431732
1761 0.0995754306276 69545 0.296775240898
1771 0.098189727088 70381 0.296258268356
1781 0.0946995516212 71043 0.298587751389
1791 0.0941658667418 71997 0.300236001015
1801 0.0855749791077 72663 0.302362780571
1811 0.0759199352445 73533 0.302561979294
1821 0.0599264753837 74257 0.303078560829
1831 0.0577323107976 74997 0.297854878902
1841 0.0524840037686 75843 0.303966751099
1851 0.0493633841184 76657 0.304706580639
1861 0.0463170283716 77427 0.303195960522
1871 0.0458042437357 78297 0.303989758492
1881 0.0428203823652 79145 0.306822719574
1891 0.034678613667 80019 0.309302101135
1901 0.033307825443 80811 0.307562978268
1911 0.0316951570547 81677 0.314136400223
1921 0.0318336000011 82487 0.307523229122
1931 0.031855775686 83349 0.305051538944
1941 0.0266036550226 84127 0.312219128609
1951 0.0241373403073 84721 0.306640851498
1961 0.0216903529127 85491 0.311366260052
1971 0.0177948917901 86223 0.318972549438
1981 0.0155372377676 86859 0.320188410282
1991 0.014705122336 87711 0.312443141937
2001 0.0146894919318 88667 0.312757780552
2011 0.0137933108148 89297 0.321352629662
2021 0.0133333529481 90393 0.324010660648
2031 0.0133280730264 91369 0.325276432037
2041 0.0119303802169 92151 0.325918838978
2051 0.0121299319714 93173 0.315494699478
2061 0.0116960975145 93995 0.328123979568
2071 0.0466387291 94809 0.329298148155
2081 0.0466370956111 95677 0.33480713129
2091 0.0466380360197 96701 0.331859850883
2101 0.046636956172 97681 0.329266149998
2111 0.0466361973669 98359 0.330669500828
2121 0.0466350565884 99199 0.329840860367
2131 0.046633440434 100179 0.325863068104
2141 0.0466330396137 101239 0.33668099165
2151 0.046632849835 102023 0.334519238472
2161 0.0466323747257 102909 0.332596080303
2171 0.0466315679756 103627 0.326266570091
2181 0.046631373247 104599 0.335797269344
2191 0.0466312798792 105389 0.336581828594
2201 0.0466309107632 106313 0.342418451309
2211 0.0168271689059 107437 0.336765789986
2221 0.0168266977582 108507 0.326524779797
2231 0.0168254633856 109619 0.332264778614
2241 0.0168250365615 110423 0.338767340183
2251 0.00889458202327 111567 0.33221460104
2261 0.00889414264862 112313 0.338013949394
2271 0.00889374663981 113341 0.33402837038
2281 0.00889524874735 114337 0.342539660931
2291 0.00889510870194 115299 0.342921001911
2301 0.00889491988496 116253 0.347530860901
2311 0.00889437326524 117295 0.343570818901
2321 0.00442328985859 118107 0.342653770447
2331 0.00446019017029 118933 0.365023679733
2341 0.00446004278885 119791 0.368498568535
2351 0.0323363468409 120813 0.362342898846
2361 0.032336309868 121877 0.374398891926
2371 0.0323363051753 122699 0.378945410252
2381 0.0323360486159 123721 0.375028119087
2391 0.0323360317783 124735 0.387357828617
2401 0.0323354046827 125865 0.357963709831
2411 0.0323353866684 127007 0.358320379257
2421 0.0323268751992 128103 0.350569870472
2431 0.0323268602249 128953 0.353244698048
2441 0.0323268370176 130101 0.35834266901
2451 0.0323268349331 130941 0.369855558872
2461 0.032326832987 131863 0.3621210289
2471 0.00259002652201 132967 0.3648133111
2481 0.00258995125615 134039 0.35635117054
2491 0.00258982824688 135077 0.357756388187
2501 0.00258963784277 136233 0.36729126215
2511 0.00200209348885 137219 0.367201800346
2521 0.00200192629009 138239 0.371516411304
2531 0.00131438144981 139147 0.363865358829
2541 0.00131478515665 140307 0.362562878132
2551 0.00131398375948 141369 0.358560910225
2561 0.00131393931678 142351 0.373117229939
2571 0.00130658668244 143355 0.370603830814
2581 0.00130666092761 144497 0.373395149708
2591 0.00106788020057 145513 0.365450220108
2601 0.00106763408185 146587 0.362762880325
2611 0.00112921277317 147783 0.371534261703
2621 0.00112905148647 148569 0.373488581181
2631 0.00112715401634 149783 0.365968868732
2641 0.0011271613524 150761 0.355327968597
2651 0.000940458745417 151743 0.365322141647
2661 0.000937494081973 152687 0.356155459881
2671 0.000936940479946 153577 0.358309528828
2681 0.000894346405124 154595 0.370869739056
2691 0.000894332872613 155745 0.369837861061
2701 0.000953303238142 156819 0.364214689732
2711 0.000953283782082 158005 0.404852528572
2721 0.000953291081429 158629 0.403586239815
2731 0.000952988642718 159621 0.383422031403
2741 0.000953349609933 160513 0.398720638752
2751 0.000770301677091 161505 0.403186910152
2761 0.00139325435019 162477 0.395212359428
2771 0.00140326269631 163597 0.364642848969
2781 0.00141022681105 164499 0.38581400156
2791 0.000815659829013 165693 0.375131039619
2801 0.0518302382442 166705 0.373463029861
2811 0.0518297216507 167709 0.367791109085
2821 0.0518297204235 168873 0.37739814043
2831 0.0518297285085 169839 0.384666640759
2841 0.0518962565645 170809 0.374911930561
2851 0.0518962563777 171767 0.367241449356
2861 0.0518962567975 172751 0.377852258682
2871 0.051896447895 173673 0.38283315897
2881 0.0518964507737 174681 0.389918498993
2891 0.0518964298372 175697 0.385968718529
2901 0.000938619073452 176649 0.39127933979
2911 0.00094136876506 177655 0.390084798336
2921 0.000942340280695 178543 0.394164040089
2931 0.000918740552063 179695 0.396250441074
2941 0.00105912291401 180705 0.386117031574
2951 0.00103406695342 181637 0.376213419437
2961 0.00103195213907 182703 0.377807970047
2971 0.00103054974559 183801 0.394750471115
2981 0.001047394039 185077 0.440492150784
2991 0.00104802622218 186289 0.449994101524
3001 0.00105329468925 187863 0.453089640141
3011 0.00105248960514 189065 0.448753881454
3021 0.00105445233782 190503 0.483641750813
3031 0.00104882869026 191821 0.41573374033
3041 0.00104887514466 192999 0.405990839005
3051 0.00113072774196 194065 0.426740980148
3061 0.00113020847415 195277 0.423597390652
3071 0.001121865944 196543 0.441875209808
3081 0.00112158726648 197517 0.43996368885
3091 0.00205603621743 198607 0.412028970718
3101 0.00205351090447 199577 0.416398210526
3111 0.000801708715808 200623 0.414764449596
3121 0.00080171588654 201791 0.412837769985
3131 0.000802997056996 203029 0.457663638592
3141 0.000804773735179 203963 0.471475570202
3151 0.00358230488566 205159 0.441794421673
3161 0.00358230458202 206419 0.45213561058
3171 0.0035823041587 207843 0.425421831608
3181 0.00082286820151 208745 0.443180041313
3191 0.000811996320718 209953 0.446642341614
3201 0.000811606539514 211033 0.451751258373
3211 0.000814485172 211865 0.435844268799
3221 0.000812683072139 212951 0.413807859421
3231 0.000833150248375 214347 0.417448740005
3241 0.000833228086496 215437 0.42913695097
3251 0.000832763723494 216659 0.436316671371
3261 0.000822166425027 218005 0.436971731186
3271 0.000817134013125 219055 0.441465799809
3281 0.000821648521614 220221 0.448358910084
3291 0.00952556271828 221455 0.437800638676
3301 0.0095255273417 223037 0.430901210308
3311 0.00566088472733 224407 0.435883858204
3321 0.00325548421869 225933 0.42394728899
3331 0.00139119921278 227477 0.424246571064
3341 0.0010142138056 229011 0.416484019756
3351 0.00100644792553 230459 0.42362044096
3361 0.00100589206475 231801 0.460334391594
3371 0.00104246107312 232993 0.470745520592
3381 0.00181165543137 234369 0.417512850761
3391 0.00181081237784 235399 0.422073600292
3401 0.0015648452819 236957 0.433216049671
3411 0.00204298239931 238221 0.421444108486
3421 0.00204299373837 239455 0.423591909409
3431 0.00204316178883 240615 0.441139149666
3441 0.00134593732282 241585 0.517119832039
3451 0.0013435368658 243149 0.420295040607
3461 0.000801675930436 244291 0.429453778267
3471 0.00152987372643 245707 0.414777910709
3481 0.00152987919091 246835 0.417734000683
3491 0.00148367936744 248315 0.440602741241
3501 0.00360192387166 249769 0.470137588978
3511 0.00360192895171 251501 0.478342900276
3521 0.00360192957024 253177 0.511716771126
3531 0.00115786291654 254555 0.51765540123
3541 0.00115677317727 256087 0.528097038269
3551 0.00109193449041 257485 0.502919549942
3561 0.0010919174088 258751 0.510852780342
3571 0.00109376036 260239 0.515307211876
3581 0.0010590422888 261647 0.51819822073
3591 0.00105462157695 263115 0.527533581257
3601 0.00105352207765 264681 0.503332099915
3611 0.00105395980466 266051 0.704975709915
3621 0.000806095192898 267271 0.755990378857
3631 0.000807299804518 268807 0.578767940998
3641 0.000806515295965 270231 0.761683328152
3651 0.000806609767885 271669 0.645408439636
3661 0.000810926444653 273023 0.744981958866
3671 0.000811176980247 274887 0.776069340706
3681 0.00202082059202 276489 1.00052742004
3691 0.00202081745844 277699 0.778011548519
3701 0.0016783013103 279339 0.687324450016
3711 0.00151766694416 280681 0.846406478882
3721 0.0012225875654 282381 0.925648930073
3731 0.00119864802613 283747 0.666109099388
3741 0.00119826772677 285297 0.785993509293
3751 0.000843565229441 286735 0.752105641365
3761 0.000843530025371 288179 0.90082116127
3771 0.000843553715923 289609 0.556879479885
3781 0.000843691594893 291389 0.855733189583
3791 0.000843788797067 292919 0.873103530407
3801 0.000843683412092 294329 0.610381228924
3811 0.000843881352212 295915 0.59568598032
3821 0.000834955254218 298315 0.622702689171
3831 0.000806578198392 299999 0.574909870625
3841 0.000810095197002 301617 0.588802950382
3851 0.000812083177062 303407 1.0291961503
3861 0.000813641684877 304933 0.583178539276
3871 0.00081370239832 306637 0.579355299473
3881 0.000815083712886 308317 0.598827259541
3891 0.00081514412409 309951 0.592199730873
3901 0.000815921177841 312633 0.563024940491
3911 0.000815712919111 314499 0.561328849792
3921 0.000819232991293 316331 0.570972011089
3931 0.000819248159553 317557 0.57922055006
3941 0.00081931769136 319545 0.59098118782
3951 0.000819490680969 321155 0.587098960876
3961 0.000823967169347 322927 0.708882608414
3971 0.000883239186756 324907 0.820990760326
3981 0.000883218139349 326483 0.789641809464
3991 0.000882723657302 328077 0.725886490345


==> infsups0.txt <==
10000000.0 9.99999999792e-05
20000000.0 0.000400000000041
30000000.0 0.000900000030054
40000000.0 0.00130584462407
50000000.0 0.00173511660932
60000000.0 0.00221903067456
70000000.0 0.0027374401637
80000000.0 0.00325076723183
90000000.0 0.00373194660008
100000000.0 0.00419599262194
110000000.0 0.00468030881791
120000000.0 0.00521205729697
130000000.0 0.00579442567369
140000000.0 0.00638779024486
150000000.0 0.00685457417538
160000000.0 0.00725067451972
170000000.0 0.00773351322716
180000000.0 0.00833405746067
190000000.0 0.00864762031725
200000000.0 0.00851329370535
210000000.0 0.00817640559508
220000000.0 0.00770132568271
230000000.0 0.00721128243994
240000000.0 0.00690660641668
250000000.0 0.00701168431481
260000000.0 0.0076319394936
270000000.0 0.00867405212411
280000000.0 0.0099358707731
290000000.0 0.0112146791665
300000000.0 0.0122788246864
310000000.0 0.0124563103263
320000000.0 0.0119635894064
330000000.0 0.0115088783961
340000000.0 0.0113354249614
350000000.0 0.011573480644
360000000.0 0.0122166216074
370000000.0 0.0126037639968
380000000.0 0.0114814623308
390000000.0 0.0102808204074
400000000.0 0.00952755768843
410000000.0 0.0096105761555
420000000.0 0.0105622314632
430000000.0 0.0120232932427
440000000.0 0.0135403411619
450000000.0 0.0147665672712
460000000.0 0.0154680086361
470000000.0 0.0152787484846
480000000.0 0.0147195878459
490000000.0 0.0143779782747
500000000.0 0.0142691476188
510000000.0 0.0140175877914
520000000.0 0.0139040439051
530000000.0 0.0141958774345
540000000.0 0.0148838215903
550000000.0 0.0157498322617
560000000.0 0.0154406978241
570000000.0 0.01444214263
580000000.0 0.0136416224071
590000000.0 0.0134984718525
600000000.0 0.0142131804046
610000000.0 0.0155747015869
620000000.0 0.0140924120806
630000000.0 0.0125837524776
640000000.0 0.0118993970067
650000000.0 0.0124715123085
660000000.0 0.0141032755651
670000000.0 0.0161625867055
680000000.0 0.0169389740815
690000000.0 0.0157054643925
700000000.0 0.0150686129934
710000000.0 0.0154314416269
720000000.0 0.0167077895197
730000000.0 0.0183438567054
740000000.0 0.0166704716828
750000000.0 0.013187748642
760000000.0 0.00671115954478
770000000.0 0.00367850647074
780000000.0 0.00270871337912
790000000.0 0.00743817019209
800000000.0 0.00784570137487
810000000.0 0.00302837415121
820000000.0 0.00505315208918
830000000.0 0.0104061600883
840000000.0 0.00978542871114
850000000.0 0.00657056267003
860000000.0 0.00856346995646
870000000.0 0.00953032329907
880000000.0 0.00806086274186
890000000.0 0.00809465248912
900000000.0 0.00953581676131
910000000.0 0.0129168486337
920000000.0 0.0141038873148
930000000.0 0.0139200446979
940000000.0 0.0129205386633
950000000.0 0.012714438864
960000000.0 0.0131456199583
970000000.0 0.0123990008992
980000000.0 0.0119580536844
990000000.0 0.0127687198416
1000000000.0 0.0118791324656


==> infsups1.txt <==
10000000.0 9.99999999566e-05
20000000.0 0.000400000000171
30000000.0 0.000900000009272
40000000.0 0.00137547597255
50000000.0 0.00183414640471
60000000.0 0.00236020085956
70000000.0 0.00293864708878
80000000.0 0.00352051322351
90000000.0 0.00404563724925
100000000.0 0.00451784665932
110000000.0 0.00497826431988
120000000.0 0.00541852306728
130000000.0 0.00574106947616
140000000.0 0.00592331114604
150000000.0 0.00607172043506
160000000.0 0.00629669570909
170000000.0 0.00668125556341
180000000.0 0.00726715374333
190000000.0 0.00804463957011
200000000.0 0.00871833301093
210000000.0 0.00792243192174
220000000.0 0.00659321583048
230000000.0 0.0051363315701
240000000.0 0.00469739527468
250000000.0 0.00601313819645
260000000.0 0.00773949902229
270000000.0 0.00832178144183
280000000.0 0.00895331810564
290000000.0 0.00990269651084
300000000.0 0.0110562708835
310000000.0 0.0122452940138
320000000.0 0.0124014670379
330000000.0 0.0117806492835
340000000.0 0.0112464227242
350000000.0 0.011001606108
360000000.0 0.011192710642
370000000.0 0.0118577367548
380000000.0 0.0124681840967
390000000.0 0.0108344265827
400000000.0 0.00932236315026
410000000.0 0.00860676056873
420000000.0 0.00921882961759
430000000.0 0.0108832715349
440000000.0 0.0127454535078
450000000.0 0.0139773613702
460000000.0 0.014251237373
470000000.0 0.0138085490063
480000000.0 0.0130429224384
490000000.0 0.0122959445921
500000000.0 0.0117844624986
510000000.0 0.0114772618564
520000000.0 0.011127176401
530000000.0 0.0108244534238
540000000.0 0.0110986606524
550000000.0 0.0121215873328
560000000.0 0.0134503488132
570000000.0 0.0140995610018
580000000.0 0.0135180209691
590000000.0 0.0131218588755
600000000.0 0.0136678953557
610000000.0 0.0135811533764
620000000.0 0.0122391162612
630000000.0 0.011836168865
640000000.0 0.0128541896354
650000000.0 0.0149003184988
660000000.0 0.0171489695761
670000000.0 0.0163791000229
680000000.0 0.0152125039117
690000000.0 0.014509962331
700000000.0 0.014351693171
710000000.0 0.0147118240465
720000000.0 0.0155337716542
730000000.0 0.016655059274
740000000.0 0.0166560949816
750000000.0 0.0126290860011
760000000.0 0.00643456360204
770000000.0 0.00334438471287
780000000.0 0.00700807258435
790000000.0 0.00855828182443
800000000.0 0.00723767453502
810000000.0 0.00388159421395
820000000.0 0.00783047871017
830000000.0 0.00443044021139
840000000.0 0.00461311166121
850000000.0 0.0113244273975
860000000.0 0.00949258449609
870000000.0 0.00863553437631
880000000.0 0.0075567669814
890000000.0 0.00768152120961
900000000.0 0.010655871101
910000000.0 0.0123309114268
920000000.0 0.011482227856
930000000.0 0.00951628313085
940000000.0 0.00804769449458
950000000.0 0.00872714096441
960000000.0 0.0078699857258
970000000.0 0.00810842785968
980000000.0 0.01139731094
990000000.0 0.0135458513782
1000000000.0 0.011850926439


==> localized0.txt <==
19 114976.4197 63 0.187630171776 1.28586192821
39 120126.076987 137 0.189665269852 1.39504870054
59 363413.210123 223 0.191875479221 5.01266706893
79 196648.334793 301 0.191745758057 3.60773261098
99 301011.369472 431 0.191932940483 4.45513603966
119 338696.595188 573 0.191714761257 6.2805562529
139 192801.381946 727 0.193024950027 2.7676400088
159 160090.450205 879 0.196593101025 2.25596163713
179 106592.72494 1045 0.192282538414 1.490230035
199 84478.895933 1211 0.194342651367 1.16195541087
219 70283.036117 1387 0.193733620644 0.896884370493
239 86763.5935061 1549 0.193321340084 1.17609278062
259 84859.9685023 1791 0.192710869312 1.0787039122
279 87442.1978157 2029 0.193538029194 0.867659208047
299 42714.3576328 2241 0.194550378323 0.601921926328
319 37992.8078604 2563 0.191252429485 0.543416870656
339 37204.3445375 2853 0.191846120358 0.525403851314
359 26892.4712218 3275 0.191895170212 0.382624109905
379 21396.4595032 3649 0.19684789896 0.304427257912
399 20404.8810308 4103 0.194908261299 0.290319152068
419 14148.3480515 4539 0.194376130104 0.201301659307
439 8919.52392499 4943 0.194222819805 0.126891795601
459 8686.45552579 5307 0.196540288925 0.0985633421885
479 8624.38278993 5711 0.197145950794 0.08973977309
499 8591.47686064 6167 0.195550949574 0.0755744168794
519 6032.86981043 6569 0.197935371399 0.0540641457599
539 3882.29916281 7015 0.202243130207 0.0349839961653
559 2854.08241568 7465 0.201404640675 0.0298888741657
579 1785.61605661 7933 0.201462020874 0.0251625335378
599 1318.65571506 8439 0.20073797226 0.0116778090953
619 1119.52014949 8975 0.200280439854 0.00862008544983
639 1090.27686169 9599 0.200228390694 0.00689169769195
659 875.613725488 10267 0.281651499271 0.00596623507751
679 767.089896197 10833 0.279866018295 0.00491339527539
699 773.931561204 11553 0.295816509724 0.00441498083093
719 702.019411105 12265 0.308954360485 0.0037276059952
739 464.110643375 12897 0.307491831779 0.00295878203798
759 263.562386029 13531 0.305195169449 0.00264371279564
779 252.497961429 14163 0.305482809544 0.00216257610016
799 248.061764346 14799 0.307449669838 0.00179309263113
819 245.212274308 15391 0.304379429817 0.00164665702412
839 112.779835131 15975 0.308759541512 0.00160219487664
859 111.284233858 16783 0.310208659172 0.00158094777432
879 1313.96998031 17425 0.317124519348 0.0194474880619
899 3069.58619399 18091 0.314112789631 0.0393281614271
919 2859.42481275 18903 0.309248349667 0.036635531149
939 2866.39748342 19663 0.31014549017 0.036724866421
959 2866.33052308 20715 0.30831058979 0.0367240085116
979 1311.94520186 21673 0.310736341476 0.0194175202123
999 90.3686369787 22603 0.308094620705 0.00133685584144
1019 89.9123752297 23577 0.304890208244 0.00133010619682
1039 89.8162517537 24535 0.309249410629 0.00132868420757
1059 73.5211744287 25399 0.311666998863 0.00112929030396
1079 73.673754086 26237 0.310170471668 0.001131633938
1099 38.2868886342 27199 0.314822320938 0.000367104594273
1119 38.2820173668 28035 0.309610311985 0.0003670578873
1139 38.2375990714 28939 0.312145111561 0.000366631993192
1159 38.2305340492 29831 0.312477939129 0.000366564251931
1179 12.7459626144 30879 0.317859330177 4.35879052438e-05
1199 12.7306581278 31911 0.306226119995 4.07843908792e-05
1219 12.7110546899 32889 0.308547489643 4.07215886058e-05
1239 12.6921120931 34073 0.31055188179 4.06609034262e-05
1259 12.6725062948 35165 0.313580870628 4.0598093591e-05
1279 12.6653031687 36429 0.311055259705 4.0575017399e-05
1299 12.6551698315 37731 0.315196499825 4.05425538782e-05
1319 12.6512889025 39067 0.31698887825 4.05301207955e-05
1339 1.74387148745 40201 0.316956732273 8.11135602636e-06
1359 1.30208490698 41189 0.318161699772 7.02877906569e-06
1379 1.28766565609 42303 0.315898299217 6.02373034434e-06
1399 1.24294069713 43217 0.311774041653 5.117924805e-06
1419 1.20193984285 44299 0.321903679371 4.02641034328e-06
1439 1.18184042039 45521 0.314583749771 3.10950796446e-06
1459 0.74083792784 46739 0.320347030163 2.52053394293e-06
1479 0.715161155602 48119 0.315229668617 2.22633142423e-06
1499 0.589225298978 49669 0.312058229446 1.94490905655e-06
1519 0.471690643518 50767 0.315715978146 1.51957792381e-06
1539 0.294159921892 51951 0.318326981068 1.23877415376e-06
1559 0.203743705556 53141 0.317059838772 9.51510076648e-07
1579 0.162266389153 54609 0.315398490429 6.64919027721e-07
1599 0.126429791439 56043 0.316150228977 5.14716571003e-07
1619 0.105162816628 57421 0.318158798218 4.32102715718e-07
1639 0.0881944565225 58813 0.31561355114 3.85912081383e-07
1659 0.0803188236204 60407 0.335643627644 3.39999037794e-07
1679 0.0713532161333 62031 0.319007441998 2.89532139555e-07
1699 0.0722758867973 63399 0.316870160103 1.21931024558e-06
1719 0.0722299574226 64923 0.3194094491 1.21853540684e-06
1739 0.0721843333043 66337 0.317255570889 1.21776571784e-06
1759 0.0719183972906 67771 0.320371580124 1.21327931829e-06
1779 0.0718320434241 69237 0.330507159233 1.2118225094e-06
1799 0.0257500229241 70649 0.317993378639 1.58849656737e-07
1819 0.0254919053151 72513 0.319977390766 1.57257351608e-07
1839 0.0254482512088 73989 0.315065000057 1.56988053214e-07
1859 0.0254248232134 75501 0.329547810555 1.56843527944e-07
1879 0.0253937862336 77135 0.318661310673 1.56652063509e-07
1899 0.0253812256968 78507 0.319792530537 1.56574578647e-07
1919 0.0253727248723 80221 0.32424268961 1.56522137799e-07
1939 0.0253649190173 82093 0.323844118118 3.19551142502e-07
1959 0.0253631254521 83867 0.322355461121 3.19490171318e-07
1979 0.0253586418623 85695 0.325274138451 3.19410736962e-07
1999 0.0231209344939 87361 0.321865520477 3.1929201859e-07
2019 0.013502936619 88871 0.338160579205 1.21120652182e-07
2039 0.117679625177 90775 0.321372470856 2.53268289971e-07
2059 0.11767939786 92443 0.336534719467 2.53267800743e-07
2079 0.117679224637 94233 0.323603520393 2.53267427934e-07
2099 0.00805615636781 96131 0.32408260107 8.86329026225e-08
2119 0.00805544304369 97821 0.323433749676 8.86250547128e-08
2139 0.00805232777247 99513 0.319470610619 8.85907808584e-08
2159 0.00805160816162 101243 0.339707930088 8.85828637829e-08
2179 0.00312575702766 102797 0.320936598778 1.32129700588e-08
2199 0.00312549633215 104209 0.323765180111 1.32118680659e-08
2219 0.00569859362305 105887 0.337927179337 1.22644260634e-08
2239 0.00569817026468 107875 0.323780469894 4.58531796942e-08
2259 0.00569669641609 109875 0.323354480267 1.22603429236e-08
2279 0.00569668526596 111653 0.320425839424 1.22603189264e-08
2299 0.000758003720298 113401 0.323602080345 1.16469418104e-08
2319 0.00222858659483 115395 0.320835239887 1.16359061443e-08
2339 0.00222821427693 117589 0.323773999214 1.16293340073e-08
2359 0.000785389512573 119717 0.327329580784 1.15298543228e-08
2379 0.000791750731101 121785 0.325721120834 3.18371679746e-09
2399 0.000838459842991 123781 0.322939059734 3.1807392782e-09
2419 0.000838684694149 125843 0.326243050098 2.11250330384e-09
2439 0.00142006125725 127583 0.323407590389 2.30285834672e-09
2459 0.00183183425755 129367 0.325312609673 2.93734078879e-09
2479 0.00146503502611 131067 0.32519425869 5.24964504379e-09
2499 0.00145016114793 132777 0.326588737965 5.24893868866e-09
2519 0.00145021841285 134395 0.328743870258 5.24847843901e-09
2539 0.00209089649394 136157 0.344235181808 6.33498185524e-09
2559 0.00209122343964 137931 0.326533648968 2.101123533e-08
2579 0.00171939129068 139765 0.327783260345 2.101102679e-08
2599 0.00172230450233 141637 0.330194859505 2.10109826063e-08
2619 0.00127207190653 143527 0.331600520611 2.100553872e-08
2639 0.00127208380942 145733 0.325534389019 2.10057352706e-08
2659 0.00127207449743 147695 0.34210062027 2.10055815031e-08
2679 0.00127227451627 149851 0.33283536911 2.10088843851e-08
2699 0.000830955553913 151751 0.330506379604 3.89348373179e-09
2719 0.000829955384934 153939 0.331571440697 3.88932210717e-09
2739 0.000829975253253 156029 0.330486819744 3.88950408635e-09
2759 0.000832458093661 157933 0.335796909332 3.88681331875e-09
2779 0.000831756548637 159993 0.336047217846 3.88648160577e-09
2799 0.00083254908474 161955 0.335139389038 3.88727445176e-09
2819 0.000851562246928 164071 0.336647770405 3.88583226143e-09
2839 0.000852103562371 166061 0.336245291233 3.88533821253e-09
2859 0.00113863631608 168239 0.337726240158 3.88470476197e-09
2879 0.00113864411983 170297 0.33725591898 3.32266738961e-09
2899 0.00113154641189 172625 0.335494179726 1.52774016259e-09
2919 0.000853785889489 174933 0.337746908665 1.5922828781e-09
2939 0.000854773673427 177271 0.343998370171 1.59243161235e-09
2959 0.000847483279471 179733 0.34086794138 1.87497022152e-09
2979 0.0008479003823 181683 0.357229828835 1.876787071e-09
2999 0.000853247116409 183483 0.343214888573 1.87734165852e-09
3019 0.000858315177269 185835 0.345781910419 1.87633188103e-09
3039 0.000893589501555 188031 0.346467151642 1.87631602991e-09
3059 0.000891708713479 190507 0.343959879875 1.8762659895e-09
3079 0.000891738935438 193003 0.34460324049 9.64066974486e-10
3099 0.00150454263727 195175 0.342098269463 1.62657456197e-09
3119 0.00150518667771 197425 0.344016067982 1.62727083988e-09
3139 0.001505252435 199681 0.350492930412 1.62734193067e-09
3159 0.00150355818368 201829 0.3443445611 1.62551026035e-09
3179 0.00148227505046 204173 0.345190010071 1.60250087381e-09
3199 0.00148229122852 206811 0.346677649021 1.60251836406e-09
3219 0.000853191059475 209035 0.345962479115 9.22392519468e-10
3239 0.00113571439082 211633 0.344531989098 9.03997371811e-09
3259 0.00113571450413 213801 0.347478699684 9.03997462e-09
3279 0.00113545950394 215935 0.345774638653 9.03794488871e-09
3299 0.000854249208673 218489 0.346256790161 1.5283644814e-09
3319 0.000852251878397 221111 0.346191949844 1.52838590038e-09
3339 0.000851951245512 223323 0.34725012064 9.21052145454e-10
3359 0.000852274286827 225965 0.348077759743 9.21401388323e-10
3379 0.000850672494695 228279 0.350400328636 9.19669676459e-10
3399 0.000851344322436 230781 0.34848623991 9.20395995465e-10
3419 0.00085052275108 233183 0.347689728737 9.19507787291e-10
3439 0.000850602696876 235497 0.350642821789 9.19594217409e-10
3459 0.000851013248156 237897 0.345748548508 9.20038068087e-10
3479 0.000851352746774 240843 0.351545989513 9.20405103093e-10
3499 0.000851473102754 243375 0.350974111557 2.12141189793e-09
3519 0.000852439831739 245883 0.34710654974 2.12138375162e-09
3539 0.000852899648332 248683 0.351106069088 2.12140224565e-09
3559 0.000863479974679 251213 0.350508289337 2.12140219164e-09
3579 0.000864715897046 254073 0.356838991642 2.1195796166e-09
3599 0.000866273301365 256785 0.351142199039 2.11958032245e-09
3619 0.000853903531199 259601 0.357401080132 2.11960729719e-09
3639 0.000854134327994 262469 0.353064761162 1.29295533895e-09
3659 0.000872844762749 265387 0.356263110638 1.29299321511e-09
3679 0.00095448062576 268349 0.353503088951 1.17841315451e-08
3699 0.000973849525458 270815 0.363517758846 1.17838015015e-08
3719 0.00119446888676 273783 0.354189050198 1.17843237575e-08
3739 0.00176261158901 276569 0.35657585144 1.90557522419e-09
3759 0.000953610458158 279307 0.368198459148 1.03095683355e-09
3779 0.00106322491226 282491 0.358463079929 1.14946200466e-09
3799 0.000959666780547 285217 0.358989758492 1.0375043781e-09
3819 0.000929485923787 288591 0.35831004858 2.28586410938e-09
3839 0.000894355330827 291553 0.359189381599 9.66895583048e-10
3859 0.000906489460917 294467 0.357451210022 9.80013900101e-10
3879 0.000878387547998 298203 0.35980602026 9.49632669576e-10
3899 0.00089219080095 301457 0.365903179646 9.64555490352e-10
3919 0.0011859887553 304177 0.366647951603 1.28218309828e-09
3939 0.00158713040265 307585 0.368061718941 1.71586093709e-09
3959 0.000925888821711 311173 0.367721059322 1.00098672334e-09
3979 0.000883351952007 314359 0.368562428951 1.44291931649e-09
3999 0.000883371876877 317205 0.369297060966 1.44304153024e-09
4019 0.000883572769324 319851 0.371947920322 1.44339492037e-09
4039 0.000887840935858 323233 0.37349615097 1.44452594622e-09
4059 0.000887658897827 326107 0.37150249958 1.44436867203e-09
4079 0.000891293266143 329183 0.374400157928 1.44441314145e-09
4099 0.000902987059224 332385 0.372826490402 1.45429848085e-09
4119 0.000886849809189 335547 0.373068108559 1.45426473873e-09
4139 0.000886602829984 338803 0.373831350803 1.454166522e-09
4159 0.000880277394709 342627 0.373403229713 9.51675799834e-10
4179 0.000872579425054 345929 0.392501001358 9.43353455682e-10
4199 0.000871554050439 349589 0.394754478931 9.42244913973e-10
4219 0.000871536484679 352497 0.39815237999 9.42225923473e-10
4239 0.000887317771344 356067 0.410004820824 9.59287214265e-10
4259 0.000885355238691 359861 0.411018328667 9.57165502582e-10
4279 0.000883494045675 362779 0.414058241844 9.55153350092e-10
4299 0.000883403905615 366439 0.401001160145 9.55055898863e-10
4319 0.000879451652614 370111 0.399820890427 9.50783082637e-10
4339 0.000877135208422 374245 0.39765488863 9.4827875401e-10
4359 0.000876887200435 377397 0.401894130707 9.48010630346e-10
4379 0.000878706240542 381223 0.40492825985 9.49977210949e-10
4399 0.000992042581279 384953 0.406522078514 1.07250614713e-09
4419 0.000904360612977 387911 0.403212578297 1.02408109111e-09
4439 0.000880822026873 391731 0.407558879852 9.74858209514e-10
4459 0.000880902480296 396211 0.402686378956 9.52351585478e-10
4479 0.000881056015753 399809 0.413820090294 9.5251757404e-10
4499 0.000878691838593 404363 0.405574998856 9.49961640872e-10
4519 0.000878826181682 408421 0.407990028858 9.50106880392e-10
4539 0.000878884806013 412885 0.387429530621 9.50170259684e-10
4559 0.00087770120693 416409 0.389442870617 9.48890660082e-10
4579 0.000879176645106 420721 0.391494190693 9.50485769548e-10
4599 0.000883310632239 425047 0.391262822151 9.54955060178e-10
4619 0.000883559944706 429563 0.39383658886 9.55224594126e-10
4639 0.000897103864641 433953 0.394188420773 9.69867047647e-10
4659 0.000884009754827 438073 0.396123161316 9.55710887889e-10
4679 0.000887582261601 442593 0.398175928593 9.59573157058e-10
4699 0.000900616889924 447515 0.39100219965 9.73665010841e-10
4719 0.000900934217434 451905 0.409389400482 9.74008076462e-10
4739 0.000905979183692 455951 0.403606231213 9.79462234808e-10
4759 0.000938989811431 460507 0.403645598888 1.01515032102e-09
4779 0.000916716923637 465079 0.411788990498 1.47532566753e-09
4799 0.000935378626648 469463 0.403902058601 1.01124623671e-09
4819 0.000969086564834 473919 0.398430271149 1.04768819152e-09
4839 0.000912492829797 478339 0.406340219975 9.86504196131e-10
4859 0.000897174600868 482319 0.406885061264 9.69943521217e-10
4879 0.000897774846674 486151 0.405809819698 9.70592452351e-10
4899 0.000886805169743 490437 0.404598989487 9.58733036068e-10
4919 0.000892699374519 495725 0.409802548885 9.65105313805e-10
4939 0.000909070203978 500581 0.409253561497 9.8280396461e-10
4959 0.00112120731142 505645 0.411305508614 1.2121472973e-09
4979 0.00135727395676 510443 0.413651378155 1.4673610684e-09
4999 0.000954252063392 515323 0.431287229061 1.03165047874e-09
5019 0.000932502934889 520839 0.444607381821 1.00813730052e-09
5039 0.000919470296987 525739 0.434209630489 1.81060696908e-09
5059 0.000910589343144 531001 0.440915870667 9.84446319609e-10
5079 0.000909296207847 536117 0.445508811474 9.83048299422e-10
5099 0.00139396535313 541495 0.448224179745 5.89246774809e-09
5119 0.00106656462055 546375 0.444433908463 1.15307259329e-09
5139 0.000905849343348 550995 0.447505381107 9.79321863246e-10
5159 0.000910651671283 556807 0.449096539021 9.8451370312e-10
5179 0.000905216833254 562159 0.452559499741 3.30526801073e-09
5199 0.000913910620242 567331 0.449447422028 9.88036982119e-10
5219 0.00239779444333 572657 0.453514549732 2.59227711448e-09
5239 0.00102731223935 577125 0.457572550774 2.30181675245e-09
5259 0.000911629130178 582955 0.46419164896 9.85570442713e-10
5279 0.000896707069749 587993 0.454094920158 9.69438069124e-10
5299 0.000896679599846 592567 0.458768489361 9.69408371165e-10
5319 0.000919326862366 598235 0.460480120182 9.93892530138e-10
5339 0.000934450556705 603825 0.465731971264 1.01024289196e-09
5359 0.000941357925785 608803 0.473889029026 1.01771051073e-09
5379 0.00095399246557 614625 0.470190429688 1.0313698252e-09
5399 0.000957045808708 618397 0.468776361942 1.0346708219e-09
5419 0.000994222588251 624091 0.469581420422 1.07486297226e-09
5439 0.00107824759135 629453 0.472552728653 1.16570315799e-09
5459 0.00105934267518 635023 0.474127080441 1.14526488328e-09
5479 0.00198565288707 640597 0.477230248451 2.14670717533e-09
5499 0.00219179326744 647251 0.478414230347 2.36956739251e-09
5519 0.000957372358514 652735 0.48135299921 1.03502385782e-09
5539 0.000957661076738 658535 0.486711711884 1.44154780786e-09
5559 0.000976039861189 663569 0.485180680752 1.43653937374e-09
5579 0.000976493180813 668821 0.503175089359 1.05569555059e-09
5599 0.000984771129707 675199 0.488575539589 1.06464491551e-09
5619 0.00098558783232 681403 0.485558331013 1.06552786004e-09
5639 0.000985641668765 685891 0.489160599709 1.06558606311e-09
5659 0.0014193216668 691167 0.490641059875 4.5469895634e-09
5679 0.00098307741915 697165 0.495873761177 1.06281382981e-09
5699 0.000982844024849 702207 0.493641638756 1.06256150514e-09
5719 0.000982181628836 708211 0.496800470352 1.06184538286e-09
5739 0.000982176726585 713821 0.50017663002 1.06184008299e-09
5759 0.000979040903851 718997 0.505551230907 1.05844991686e-09
5779 0.00099476364046 724837 0.50393958807 1.07544790866e-09
5799 0.00100502009816 729693 0.510530979633 1.08653625722e-09
5819 0.00102636358586 735019 0.510596618652 5.02879090585e-09
5839 0.00101784137237 741681 0.509045250416 1.10039745196e-09
5859 0.00108232503306 748009 0.512742340565 1.17011131685e-09
5879 0.00108711912684 753517 0.513282661438 1.17529425471e-09
5899 0.00106026949938 759233 0.516406219006 1.14626688124e-09
5919 0.00122720419743 765713 0.516264629364 1.32674148305e-09
5939 0.000979856829585 771851 0.523133289814 1.0593320215e-09
5959 0.000979495659636 778037 0.52846159935 1.05894155742e-09
5979 0.000984446688133 783391 0.53103826046 1.06429415881e-09
5999 0.000984552271624 789305 0.540158889294 1.95309549049e-09
6019 0.000992719782369 795643 0.525256230831 1.07323827532e-09
6039 0.00101487058425 801795 0.529982478619 1.20064289013e-09
6059 0.00101497268277 807263 0.538905489445 1.09729608586e-09
6079 0.00102680729004 813609 0.536673960686 1.11009058611e-09
6099 0.0012073651587 818429 0.539167568684 1.30529332004e-09
6119 0.00152720922493 825253 0.534645969868 1.65107961352e-09
6139 0.00156483066311 830839 0.538256897926 1.69175248833e-09
6159 0.00153507141869 837243 0.541129729748 1.65957950183e-09
6179 0.00154457149106 844029 0.549780449867 1.66985011542e-09
6199 0.00165265166654 849331 0.549725711346 1.78669656413e-09
6219 0.00106382936655 855929 0.552853159904 4.09698537821e-09
6239 0.00106155710717 862023 0.554314680099 1.14765892559e-09
6259 0.00106109465872 867941 0.555109729767 1.14715896842e-09
6279 0.001185404623 874573 0.560741782188 1.28155158761e-09
6299 0.00122118079965 881019 0.57429723978 1.33762946789e-09
6319 0.00106561704558 888341 0.575547261238 1.15204816148e-09
6339 0.00106518663344 894509 0.564273490906 1.15158283906e-09
6359 0.00107880659315 899983 0.565659220219 1.16630749985e-09
6379 0.00105922290467 906183 0.5680250597 1.1451353983e-09
6399 0.00170881300427 912437 0.574222500324 1.8474130909e-09
6419 0.00105684038219 918095 0.583557510376 1.14255963184e-09
6439 0.00106099033642 923579 0.581415660381 1.14704618464e-09
6459 0.00107039537291 929905 0.576735639572 1.15721405409e-09
6479 0.00101582179147 935845 0.583363399506 1.0982140649e-09
6499 0.00101044211022 942517 0.582191910744 1.09239804317e-09
6519 0.00105773450305 948885 0.615687429905 1.14352627394e-09
6539 0.00105533434279 955509 0.620751309395 2.472527354e-09
6559 0.00105181266463 961521 0.628902478218 1.13712412122e-09
6579 0.00104743553757 968043 0.644911699295 1.13239196983e-09
6599 0.00103785209836 974943 0.597423799038 1.1220312276e-09
6619 0.00125506002463 980975 0.634610199928 1.35685666809e-09
6639 0.00126452908847 987777 0.63376857996 1.36709375808e-09
6659 0.00110101764582 995427 0.608867399693 1.19032006844e-09
6679 0.0012551753882 1001685 0.636457390785 1.35698138868e-09
6699 0.0022871001525 1008287 0.636108868122 2.47260452218e-09
6719 0.00122895043962 1015757 0.646060979366 1.32862936117e-09
6739 0.00101824870195 1022419 0.662236111164 1.10083781963e-09
6759 0.00101056955832 1029909 0.656284220219 1.09253582846e-09
6779 0.00105889175082 1035647 0.6216583395 1.14477738489e-09
6799 0.00105191662496 1042673 0.623958899975 1.13723651367e-09
6819 0.0011998725354 1049199 0.622482719421 1.29719297768e-09
6839 0.00123865945376 1056395 0.640983338356 1.33912586358e-09
6859 0.00169762070594 1063581 0.662866399288 1.97752120238e-09
6879 0.00137864511427 1071051 0.666702010632 1.49046561879e-09
6899 0.00421549534508 1079285 0.677929439545 4.55740988959e-09
6919 0.00166208833025 1086075 0.695768809319 1.79689862604e-09
6939 0.00157094036316 1093679 0.680443069935 1.69835773994e-09
6959 0.00205519527286 1100279 0.682789258957 2.22189007337e-09
6979 0.001449355475 1107283 0.690989778042 1.56691122504e-09
6999 0.00157725095056 1114273 0.686278629303 1.70518017267e-09
7019 0.00160027076967 1121123 0.700244460106 1.73006710592e-09
7039 0.00171898017707 1128495 0.708113510609 1.85840491275e-09
7059 0.00161778630829 1134907 0.703958010674 1.74900331208e-09
7079 0.00141441397441 1142533 0.707008841038 1.52913565483e-09
7099 0.0014790482233 1150813 0.716965899467 1.59901232198e-09
7119 0.00131238598634 1158531 0.719990508556 1.41883228031e-09
7139 0.00116000224726 1166687 0.723331298828 1.25408885097e-09
7159 0.00156922136871 1174885 0.730782799721 1.90717460897e-09
7179 0.00263424291296 1182809 0.732957439423 2.84790367924e-09
7199 0.00257281213977 1190203 0.749621069431 2.78149031845e-09
7219 0.00255197692287 1198019 0.738264591694 2.75896517828e-09
7239 0.00248220850667 1205779 0.737643618584 2.68353791672e-09
7259 0.00130547187491 1214351 0.735613880157 2.38674670723e-09
7279 0.00108119728554 1222167 0.745344228745 1.30488156138e-09
7299 0.00107123295662 1229751 0.754142010212 3.15790805369e-09
7319 0.00107490846108 1237857 0.75691215992 2.1075186211e-09
7339 0.00105750567307 1246123 0.758069460392 1.14327888379e-09
7359 0.00105716610678 1253875 0.767086570263 1.14291177562e-09
7379 0.00105850610525 1262007 0.761561529636 1.14436046001e-09
7399 0.00104742057181 1269851 0.779568140507 1.13237579021e-09
7419 0.00104823566375 1277603 0.77009321928 1.13325699343e-09
7439 0.00113937285382 1285947 0.774712128639 1.2317862284e-09
7459 0.00105824806515 1293943 0.782054381371 1.14408149054e-09
7479 0.00108224970162 1301745 0.788096430302 1.17002987535e-09
7499 0.00103261920138 1309419 0.764458789825 2.05992727945e-09
7519 0.00103972918898 1317905 0.785914180279 1.12406056713e-09
7539 0.00103129976313 1326419 0.791436619759 1.11494743912e-09
7559 0.00176423382077 1334641 0.774431779385 1.90732903352e-09
7579 0.00349064061181 1343197 0.785617740154 3.77376292536e-09
7599 0.00145617364157 1351763 0.787895710468 1.57428240617e-09
7619 0.00102321868094 1360621 0.79678016901 1.10621090856e-09
7639 0.00103974759535 1368491 0.793068020344 1.12408046643e-09
7659 0.0009799147911 1377441 0.796394691467 1.05939468421e-09
7679 0.000987452485299 1386567 0.820404429436 1.06754375313e-09
7699 0.000964625483915 1395383 0.804217638969 1.04286527686e-09
7719 0.000963388782697 1404393 0.811745450497 1.04152826806e-09
7739 0.000968446930883 1412981 0.810311889648 1.04699667751e-09
7759 0.000966362016788 1422189 0.820563261509 1.04474265815e-09
7779 0.00096268578271 1430645 0.816719110012 1.04076824846e-09
7799 0.000974352660152 1439437 0.821769969463 1.05338141448e-09
7819 0.000974386224863 1448403 0.824238901138 1.05341770159e-09
7839 0.000981356147564 1457297 0.831662039757 1.06095294764e-09
7859 0.00117874650733 1466569 0.833774340153 3.22699818229e-09
7879 0.00139655175818 1475829 0.818528699875 1.50982465239e-09
7899 0.00101089891455 1485383 0.846385679245 1.27596564807e-09
7919 0.00130899806988 1494613 0.834355220795 4.2497420971e-09
7939 0.000999070457932 1503783 0.835231571198 1.08010404772e-09
7959 0.0021845542707 1513293 0.830450839996 2.36174124809e-09
7979 0.00101732356307 1522761 0.841386377811 1.09983764367e-09
7999 0.0011508586964 1531275 0.839639060497 1.244203676e-09
8019 0.00179114852783 1540973 0.852619481087 1.93642676512e-09
8039 0.00117902833553 1550047 0.853506782055 1.27465812593e-09
8059 0.00106820184025 1559295 0.85807256937 1.15484260623e-09
8079 0.00106077520751 1568495 0.85702162981 1.14681360684e-09
8099 0.000949501122185 1578601 0.85820761919 1.02651419351e-09
8119 0.00129554412446 1588221 0.867614150047 1.40062439213e-09
8139 0.0009850334391 1597631 0.880686879158 1.06492850055e-09
8159 0.000951202743226 1606839 0.867457261086 1.02835383131e-09
8179 0.000952972467373 1616829 0.868491020203 1.03026709598e-09
8199 0.00112047847179 1626417 0.875316791534 1.21135934223e-09
8219 0.00122500504664 1636191 0.876831359863 1.32436396137e-09
8239 0.000977606500899 1645075 0.891444599628 1.10251872568e-09
8259 0.000967067132793 1654729 0.894078609943 1.0455049654e-09
8279 0.000940487151589 1664611 0.905004258156 1.01676910892e-09
8299 0.00163602221641 1674623 0.908016688824 1.76871831619e-09
8319 0.00101163175126 1683307 0.902556490898 1.09368417479e-09
8339 0.00102975670321 1692853 0.914472370148 1.11327922318e-09
8359 0.000950438832228 1702945 0.90369287014 1.02752796027e-09
8379 0.00111100208634 1713139 0.911466710567 1.20111433679e-09
8399 0.00095993866383 1723745 0.916304330826 1.69867332711e-09
8419 0.000963273039482 1734001 0.916057729721 1.04140313703e-09
8439 0.0020990807078 1744497 0.921056461334 2.26933501135e-09
8459 0.00101809861842 1754853 0.922993690968 1.10067556297e-09
8479 0.001005248672 1765915 0.932868111134 1.08678337045e-09
8499 0.00111945637733 1776447 0.939681200981 1.21025434673e-09
8519 0.000998983064337 1786261 0.935540349483 1.08000956572e-09
8539 0.00097951219511 1796813 0.942077348232 1.05895943407e-09
8559 0.00211822360745 1807005 0.943414700031 2.29003057214e-09
8579 0.000997164808283 1817099 0.938122320175 1.07804383277e-09
8599 0.00104923346895 1827195 0.958078558445 1.13433572959e-09
8619 0.00135564557754 1837545 0.963739128113 1.465600613e-09
8639 0.00111931680312 1847887 0.961276450157 1.21010345179e-09
8659 0.00106378542156 1858323 0.966776590347 1.1500679763e-09
8679 0.00132208545355 1869187 0.975146701336 1.42931846145e-09
8699 0.0013596241532 1879991 0.973437421322 1.46990188689e-09
8719 0.00152012978678 1890811 0.986269989014 1.64342596934e-09
8739 0.00206679285631 1901693 0.98985863924 2.23442832503e-09
8759 0.00151794719374 1912527 0.994472260475 1.6410663484e-09
8779 0.00132557770063 1923019 0.990980439186 1.43309396115e-09
8799 0.00114336035817 1933947 1.00979227066 1.23609715517e-09
8819 0.00108761724044 1944753 1.02805844069 1.17583276979e-09
8839 0.00106732265746 1955229 1.00352804184 1.15389211381e-09
8859 0.00101818103964 1965443 1.20162875891 1.10076466929e-09
8879 0.00104823285921 1976807 1.26869416952 1.13325396141e-09
8899 0.00120800368583 1986881 1.14377034187 1.30598363746e-09
8919 0.00117080568902 1997763 1.48837495089 1.26576854892e-09
8939 0.00141604852343 2007933 1.50628952026 1.53090278047e-09
8959 0.0018885819627 2019067 1.50434336185 2.0417629269e-09
8979 0.001113381245 2030657 1.52392273903 1.20368646658e-09
8999 0.00110488813638 2041925 1.50427329063 1.19450449056e-09
9019 0.00111015430544 2053149 1.51585493088 1.20019779324e-09
9039 0.00107777423365 2064367 1.5260655117 1.16519140673e-09
9059 0.00108397989309 2074959 1.54557144165 1.1719004009e-09
9079 0.00123377267366 2085869 1.55433339834 1.33384272171e-09
9099 0.00152946265378 2097659 1.59278146982 1.6535158157e-09
9119 0.00127705674915 2108959 1.60539242983 1.38063752458e-09
9139 0.00128274767244 2120299 1.59786580086 1.38679003288e-09
9159 0.00131002116248 2130795 1.61146149158 1.41627564799e-09
9179 0.00143163994851 2142225 1.50312624931 1.54775881019e-09
9199 0.00155834327382 2153579 1.24005013943 1.68473891349e-09
9219 0.00150889025293 2164127 1.70939118147 1.63127480832e-09
9239 0.00172550397719 2175229 1.71765746117 1.86545785167e-09
9259 0.00172027414154 2187057 1.70708557844 1.85980382936e-09
9279 0.00202707815047 2198337 1.73823256969 2.19149239974e-09
9299 0.0023171383795 2209567 1.15431150913 2.50507911925e-09
9319 0.00241344548864 2220287 1.16092199087 2.60919760017e-09
9339 0.00180795269814 2231755 1.15425511122 1.95459390461e-09
9359 0.00203909926353 2243539 1.16312436104 2.20448853307e-09
9379 0.00223422259986 2254429 1.18556129217 2.41543812497e-09
9399 0.00246264751094 2265493 1.18043861866 2.66239034851e-09
9419 0.00297359554923 2276625 1.20501403093 3.21478086306e-09
9439 0.00208582085895 2287897 1.19836706161 2.25499966963e-09
9459 0.00212623235098 2299841 1.28231562138 2.29868889672e-09
9479 0.00160044160948 2312183 1.31327738047 1.73025180238e-09
9499 0.00148395753109 2322983 1.30327939987 1.60431981874e-09
9519 0.00150753468195 2333977 1.29518942118 1.62980928835e-09
9539 0.00195913198016 2345125 1.30743197918 2.11803518459e-09
9559 0.00141837368086 2357909 1.31137192965 1.53341652905e-09
9579 0.00139020378736 2369953 1.32908482075 1.50296180411e-09
9599 0.00126864939761 2380591 1.32258680105 1.37154826131e-09
9619 0.00133857518923 2392387 1.3363589406 1.44714566284e-09
9639 0.00110998772366 2404071 1.34310824156 1.20001770018e-09
9659 0.00113777646236 2415547 1.35246690035 1.23006035524e-09
9679 0.00111724397842 2427057 1.35781505823 1.20786250239e-09
9699 0.00136918460383 2438229 1.3416246891 1.48023777596e-09
9719 0.00132645411803 2449993 1.34693539143 1.43404146387e-09
9739 0.00130687739993 2463283 1.30584662914 1.41287689805e-09
9759 0.00151977667694 2473909 1.31117545843 1.64304421912e-09
9779 0.00166283634608 2485443 1.33822843075 1.79770731267e-09
9799 0.00169445412838 2496871 1.31287528038 1.83188958117e-09
9819 0.00177407163941 2508281 1.32782763958 1.91796478763e-09
9839 0.00171245770797 2520059 1.31804641008 1.85135341281e-09
9859 0.00210004580449 2531535 1.34136834145 2.27037838605e-09
9879 0.00205135214883 2542689 1.33063644886 2.21773523745e-09
9899 0.00186810512531 2553291 1.33592602015 2.01962523403e-09
9919 0.00197582188089 2563791 1.3312907505 2.13607878622e-09
9939 0.0025174097728 2573861 1.34567639112 2.72159432179e-09
9959 0.00198108253897 2584683 1.36237760067 2.14176613093e-09
9979 0.00278424035653 2596309 1.35986320019 3.01006726307e-09
9999 0.00160698916429 2607039 1.36197598934 1.73733042271e-09
10019 0.0020676345619 2617955 1.37602298021 2.2353383005e-09
10039 0.00210354221738 2629077 1.38329777956 2.27415838944e-09
10059 0.00160895867798 2641225 1.39188950062 1.73945968165e-09
10079 0.00139852583063 2652741 1.40413055182 1.51195883986e-09
10099 0.00133473445444 2663847 1.39553524017 1.44299340995e-09
10119 0.0013896352387 2674943 1.41035737038 1.50234714104e-09
10139 0.00136872288684 2686917 1.42969692945 1.47973860957e-09
10159 0.00127086314713 2698755 1.44881957054 1.3739415658e-09
10179 0.00155997502618 2710545 1.46765631914 1.68650301562e-09
10199 0.00164026688229 2722223 1.45972339869 1.7733072626e-09
10219 0.0011602070713 2734371 1.4766689992 1.25431028808e-09
10239 0.00142754125202 2746095 1.47455864906 1.54332767259e-09
10259 0.00127216491687 2757689 1.4610058403 1.37534892076e-09
10279 0.001580933876 2770237 1.46034188986 1.70916181646e-09
10299 0.00117019487243 2781529 1.48745059013 1.0112000951e-08
10319 0.00134976224163 2794079 1.50132200956 1.45924008569e-09
10339 0.00116334807869 2806059 1.51419074059 1.25770605939e-09
10359 0.00134583016055 2817003 1.50643717051 1.45498907751e-09
10379 0.00123129872999 2829107 1.50609420061 1.33116811899e-09
10399 0.000970059783879 2840839 1.51655575037 1.04874034737e-09
10419 0.00098755014522 2853391 1.5168627286 1.06764933415e-09
10439 0.00105407141052 2866583 1.52747936964 1.1395660717e-09
10459 0.00114258901331 2879113 1.52991502047 1.23526324731e-09
10479 0.00121747714439 2892675 1.54523735046 1.31622547861e-09
10499 0.000991776191849 2906327 1.56605919838 1.07221815113e-09
10519 0.000949451559494 2919929 1.57239592075 1.02646061084e-09
10539 0.00108013073523 2933955 1.57471827984 1.16773904175e-09
10559 0.00111460551392 2947861 1.5607862401 1.20501003471e-09
10579 0.00117937691943 2961213 1.58536186934 1.27503498312e-09
10599 0.00102392481683 2975445 1.5840557003 1.10697431842e-09
10619 0.00108405013926 2989975 1.59465669155 1.17197634466e-09
10639 0.000996014265522 3003383 1.58082478046 1.07679997065e-09
10659 0.0011405631409 3017041 1.5782318306 1.23307305845e-09
10679 0.00164094157027 3030627 1.59834717035 1.77403667385e-09
10699 0.00145184484798 3044247 1.57752058983 3.52553530173e-09
10719 0.00136756609774 3057583 1.57704297066 1.47848799448e-09
10739 0.00117486737122 3070935 1.58152267933 1.27015967004e-09
10759 0.00102546683196 3084301 1.62921119928 1.10864140483e-09
10779 0.00116023391542 3097945 1.61027884007 1.2543393095e-09
10799 0.00157325656686 3110885 1.61431591988 1.70086180857e-09
10819 0.00143591374532 3124327 1.61716454029 1.55237925032e-09
10839 0.00145145817655 3137781 1.64420848131 1.56918447457e-09
10859 0.00132231407923 3150569 1.64554013014 1.42956563073e-09
10879 0.0013450448781 3163837 1.69033946037 1.4541401016e-09
10899 0.00135702587705 3176699 1.70772989988 1.4670928672e-09
10919 0.00133656602512 3189467 1.80440796852 1.44497353747e-09
10939 0.00136504005239 3201473 1.79633924007 1.47575706416e-09
10949 0.0013762132163 3207001 1.83970401049 1.48783647205e-09


==> localized1.txt <==
19 972488.967217 75 0.21297344923 1.98753822772
39 672480.487152 165 0.213633718491 13.361468343
59 343551.454081 301 0.212909219265 6.4448383408
79 230790.681707 399 0.212860379219 3.05531609127
99 306996.936434 503 0.213285160065 4.90988318434
119 212766.398008 619 0.214444799423 3.32442795935
139 771767.950407 759 0.213404870033 11.6714108402
159 228699.566756 909 0.213111901283 3.29082692375
179 194300.372599 1111 0.214194171429 2.85096504493
199 119277.37691 1267 0.213934161663 1.65180320263
219 98863.5701176 1475 0.214045557976 1.40607817525
239 82334.7111687 1679 0.214792990685 1.06406811291
259 82967.9349766 1895 0.214673850536 1.28324926813
279 67451.4940481 2139 0.21579832077 0.898200816174
299 51266.5847754 2407 0.215612361431 0.682678552011
319 59105.8852251 2669 0.216648290157 0.787068620186
339 56097.2723636 3017 0.216565318108 0.680189849717
359 40042.4848252 3375 0.215695412159 0.533215654586
379 21174.8828198 3767 0.217337431908 0.313313349434
399 17707.345762 4151 0.216549668312 0.262006069054
419 20512.6419733 4635 0.216960031986 0.328064107288
439 11891.7133464 5047 0.216989967823 0.17302910888
459 10906.4590645 5507 0.217933440208 0.13712165743
479 10759.1868752 5987 0.259860861301 0.146495898462
499 9087.59003129 6445 0.261483418941 0.145340230424
519 7692.21952617 6899 0.261840369701 0.105452434919
539 5435.62725104 7273 0.261907601357 0.0698531355771
559 5011.8073068 7755 0.261438908577 0.0390626707576
579 3240.11605778 8205 0.293913760185 0.0255512542061
599 2658.9673406 8779 0.29648029089 0.0202006157629
619 2597.03826597 9449 0.317807240486 0.0118802198608
639 2015.58544261 10107 0.316366400719 0.0104852083086
659 1694.40512096 10625 0.317134599686 0.0075434743856
679 1259.51947054 11215 0.316739649773 0.00649676803963
699 2015.8003579 11875 0.317616450787 0.03042151513
719 13239.8986463 12523 0.318145718575 0.20971001849
739 12907.3104251 13165 0.335257079601 0.204442071666
759 12888.8060938 13785 0.335135982037 0.204148977002
779 12880.5918053 14567 0.332162561417 0.204018868861
799 6257.70615232 15365 0.335523090363 0.11956377229
819 6257.45926013 15981 0.332953708172 0.119559055008
839 6156.1680217 16743 0.33314718008 0.117623719236
859 6104.85067814 17431 0.333202590942 0.116643216951
879 2141.46377468 18189 0.333692119122 0.0282166055842
899 2141.3771458 18953 0.338667349815 0.0282154641346
919 818.828453293 19855 0.338315589428 0.0130957399783
939 818.328653387 20625 0.338961310387 0.0130877465463
959 817.660315014 21607 0.339645431042 0.013077057634
979 603.229979516 22421 0.341330008507 0.014130500314
999 599.739396199 23499 0.3425613904 0.014048734337
1019 755.383926746 24359 0.339817271233 0.0175238908383
1039 756.83802857 25183 0.343668961525 0.0175576240443
1059 755.178299011 26175 0.343271679878 0.0175191205515
1079 755.169770041 27137 0.34071821928 0.0175189226909
1099 755.155812475 28151 0.343927869797 0.0175185988941
1119 647.377752326 29005 0.344691610336 0.0134466149618
1139 647.360654217 29973 0.344630918503 0.0134462598188
1159 200.54077096 30815 0.34437376976 0.00181404472023
1179 200.539394482 31821 0.34490874052 0.000814838196305
1199 200.539796753 32805 0.346143732071 0.000814839830823
1219 200.537948023 33743 0.34596889019 0.000814832319005
1239 200.536149125 35051 0.345762460232 0.000814825009665
1259 135.275597539 36389 0.345849339962 0.00129529766045
1279 133.068825055 37549 0.34385281086 0.00129524190841
1299 133.067489173 38709 0.34503098011 0.00129522890543
1319 133.066027697 39999 0.346885809898 0.00129521467998
1339 133.065950589 41287 0.346607410908 0.00129521392943
1359 12.2169496104 42469 0.345557210445 3.7360566723e-05
1379 12.0992629757 43575 0.344303021431 3.70006700624e-05
1399 12.0404199223 44787 0.346695148945 3.68207225393e-05
1419 1.64057396446 46041 0.348042318821 8.81773827136e-06
1439 1.26274004498 47413 0.345539000034 7.60882731922e-06
1459 1.20605274492 48537 0.34599460125 6.86762041348e-06
1479 1.13961266509 49859 0.345659770966 5.85039488791e-06
1499 0.886696293793 51057 0.34739910841 5.4144749869e-06
1519 0.747372627994 52413 0.348759880066 4.50109850671e-06
1539 0.660142892982 53713 0.348852880001 3.59765189806e-06
1559 0.62988858248 54853 0.345850338936 2.91515807815e-06
1579 0.548415110763 56115 0.348479778767 2.61681078779e-06
1599 0.452860405484 57287 0.348229300976 2.03579046553e-06
1619 0.348230251813 58557 0.347704801559 1.70145000155e-06
1639 0.292059512086 60061 0.342804939747 1.34862938987e-06
1659 0.235141592063 61413 0.338717420101 1.05314424839e-06
1679 0.179126985291 62753 0.349372220039 9.24862172234e-07
1699 0.171088208142 64473 0.349410481453 8.61475086523e-07
1719 0.12141394618 66047 0.349136998653 6.98066529058e-07
1739 0.115201477651 67445 0.349863080978 6.0980711822e-07
1759 0.0996890122692 69375 0.349655530453 4.57015005163e-07
1779 0.0951603678848 70905 0.347410881519 3.78770035607e-07
1799 0.0854899788407 72529 0.349707629681 3.14333865562e-07
1819 0.0682859523122 74127 0.351159300804 2.6295569399e-07
1839 0.0525471115141 75717 0.349421899319 2.36326111545e-07
1859 0.0480109492319 77309 0.349337048531 1.88854465951e-07
1879 0.0432151221705 78981 0.350986611843 1.46199382711e-07
1899 0.0327221162969 80705 0.350677261353 1.22727116748e-07
1919 0.0315685039519 82409 0.355769557953 2.27602544304e-07
1939 0.0283519930654 84037 0.35151750803 2.20546970453e-07
1959 0.0217142391331 85231 0.351417810917 2.15214085545e-07
1979 0.0155763623926 86663 0.35211908102 2.12269193833e-07
1999 0.0147041188866 88519 0.351262760162 2.10366599017e-07
2019 0.0133333976807 90075 0.353187508583 2.09190127866e-07
2039 0.0119332482288 92027 0.351165859699 2.08089212186e-07
2059 0.0116952005878 93845 0.352672920227 2.06050109393e-07
2079 0.0478806564613 95465 0.353967571259 6.77760573354e-07
2099 0.0478809887204 97435 0.354541778564 6.77765276549e-07
2119 0.0478786648563 99069 0.352714910507 6.77732381774e-07
2139 0.0478766997049 101123 0.355161471367 6.7770456465e-07
2159 0.047876138863 102685 0.355607860088 6.77696625817e-07
2179 0.0478750574955 104453 0.355982208252 6.77681318837e-07
2199 0.0478746484096 106065 0.356129939556 6.77675528142e-07
2219 0.0165880966616 108213 0.356535038948 2.01167632971e-07
2239 0.0165875348461 110251 0.357175431252 2.01160819706e-07
2259 0.0088286674342 112155 0.357346019745 1.00469915726e-07
2279 0.00882747951406 114127 0.357652571201 1.00456397238e-07
2299 0.0106035082329 116001 0.358076300621 1.56662316987e-07
2319 0.0529034431058 117953 0.358318412304 7.13662450975e-07
2339 0.0529034399105 119683 0.358395428658 7.13662407871e-07
2359 0.0529034094914 121589 0.359878978729 7.1366199752e-07
2379 0.00269046746257 123557 0.360593090057 4.60829888504e-08
2399 0.00268930571895 125659 0.360673830509 4.60630902198e-08
2419 0.00259097179242 127751 0.359080491066 3.57110047505e-08
2439 0.00258938690622 129993 0.359244320393 3.57023774006e-08
2459 0.00258798958722 131799 0.360771198273 3.57014450519e-08
2479 0.00258736535438 133863 0.361048641205 7.68922934751e-09
2499 0.00271122668889 136031 0.361463909149 4.0264613807e-08
2519 0.00271242529815 138059 0.36094260931 4.02824144354e-08
2539 0.00271234828507 140077 0.358588340282 4.02812707089e-08
2559 0.00271235385628 142329 0.361040139198 4.02813534473e-08
2579 0.00271114430479 144363 0.361327700615 4.0263390315e-08
2599 0.00501329450981 146549 0.362925839424 6.94755902575e-08
2619 0.00501296148282 148423 0.363980541229 6.94755157909e-08
2639 0.00501295860669 150463 0.364313731194 5.98958934209e-08
2659 0.00501287018746 152493 0.36341878891 5.98804595468e-08
2679 0.00501285485802 154231 0.364515240192 5.98803529432e-08
2699 0.0050128741248 156509 0.362797651291 5.98803529985e-08
2719 0.00501286876935 158601 0.361570570469 5.98803552324e-08
2739 0.00501284700447 160299 0.362833120823 3.97708097514e-08
2759 0.00509387448458 162207 0.364407949448 4.04136637011e-08
2779 0.00501282082438 164215 0.365573852062 3.97706020444e-08
2799 0.00501281823808 166237 0.365673251152 3.97705815252e-08
2819 0.00450213515506 168607 0.364875650406 3.57189358796e-08
2839 0.00140902926355 170967 0.366185112 2.23451848486e-08
2859 0.00140902342483 172739 0.365630850792 2.23450922548e-08
2879 0.00140895296456 174775 0.365756988525 2.2343974856e-08
2899 0.00140895275356 176835 0.366783881187 2.23439715099e-08
2919 0.00140895488331 178899 0.36726444006 2.23440052845e-08
2939 0.000732233642547 180853 0.366344361305 4.06343685906e-09
2959 0.000720690085962 182901 0.365457439423 2.59814743324e-09
2979 0.000751782581672 185089 0.36673459053 2.59830628452e-09
2999 0.000748733082196 187943 0.3697853899 2.59834219699e-09
3019 0.000754127045608 190521 0.369096128941 2.60065213939e-09
3039 0.000752345844916 192899 0.379251220226 1.10962381317e-08
3059 0.000764598847031 195407 0.379481568336 1.11579003225e-08
3079 0.000753958903785 197595 0.378028309345 1.1157810024e-08
3099 0.000752782968106 199611 0.370093269348 1.11576148586e-08
3119 0.000775444863014 201843 0.373558239937 1.10960394257e-08
3139 0.000775292663495 204169 0.381699199677 8.93562422941e-09
3159 0.000768699767826 206389 0.372626008987 8.93564762889e-09
3179 0.00131107134338 209211 0.376982030869 2.30527839793e-08
3199 0.00131107295265 211541 0.373744280338 2.30528122755e-08
3219 0.00131106705161 213889 0.381538751125 2.30527085165e-08
3239 0.00076284201046 216147 0.373666360378 3.49999311397e-09
3259 0.000759729043278 218309 0.374299490452 1.17853780258e-09
3279 0.000767038685547 220811 0.376389989853 7.84969753869e-10
3299 0.000765129784887 223595 0.381404929161 1.01353634154e-09
3319 0.000771413011875 226291 0.380106868744 1.00746688232e-09
3339 0.000788668520919 228883 0.380671429634 1.00748268121e-09
3359 0.00136576900709 231373 0.382902829647 1.39769659802e-09
3379 0.0021956987846 233889 0.379086031914 2.24702764932e-09
3399 0.00102467153574 236921 0.384019339085 1.74205794678e-09
3419 0.00105444036075 239525 0.377800819874 1.7420576649e-09
3439 0.00107665436179 242357 0.387229220867 1.74209700825e-09
3459 0.000752480320767 245425 0.392189819813 1.04798532859e-09
3479 0.000754894272854 248109 0.405270018578 7.72541441161e-10
3499 0.000839207728775 250695 0.414964361191 1.33097111686e-09
3519 0.000835929007227 253201 0.412380170822 1.33269761415e-09
3539 0.00083196008775 255993 0.421018600464 8.84070187176e-10
3559 0.000843615841349 258811 0.425238108635 8.85836711537e-10
3579 0.000829221002219 261457 0.421637239456 8.4860570696e-10
3599 0.000748618072014 264251 0.551874160767 7.66118521533e-10
3619 0.000754921775567 267585 0.487918050289 7.72569586805e-10
3639 0.00074805713051 270813 0.427767369747 7.65544466897e-10
3659 0.000748404322626 273825 0.430696780682 7.65899775324e-10
3679 0.000748610693799 276431 0.429279048443 7.66110970838e-10
3699 0.000744853382837 279311 0.431499400139 7.62265825193e-10
3719 0.000729658970126 282819 0.434627459049 7.46716212598e-10
3739 0.000729785778559 285883 0.436802978516 7.46845985432e-10
3759 0.000729250493649 289417 0.432525560856 7.46298187163e-10
3779 0.000729635069363 293343 0.43960007906 7.46691753107e-10
3799 0.00072985094295 296313 0.436972150803 7.46912673171e-10
3819 0.000729328845087 298897 0.441710488796 7.46378370223e-10
3839 0.000730870139782 302129 0.44088408947 7.47955695775e-10
3859 0.000729679777526 306059 0.4417582798 7.46737506413e-10
3879 0.000729302123318 308907 0.441777920723 7.4635102378e-10
3899 0.000729328897185 312209 0.442052910328 7.46378423539e-10
3919 0.000729396633756 315941 0.44593971014 9.59846726315e-10
3939 0.000729342170971 319515 0.445651471615 1.02272773491e-09
3959 0.00192348402634 323123 0.447906591892 5.88219282212e-09
3979 0.00183688041096 326261 0.447216441631 5.6173509218e-09
3999 0.000735776398315 330257 0.447689378262 7.52976647945e-10
4019 0.00072972212563 334121 0.449526269436 7.46780844488e-10
4039 0.000729818150129 337965 0.45279006958 7.46879113753e-10
4059 0.000730030032007 341687 0.455960559845 7.47095948795e-10
4079 0.000730245888578 345255 0.45833067894 1.35643447523e-09
4099 0.000732772823523 349111 0.460653858185 1.49761493249e-09
4119 0.000730546311583 353543 0.45883701086 1.31897011601e-09
4139 0.00077039459927 357143 0.462569339275 1.08921459549e-09
4159 0.000770024672719 359999 0.464016458988 1.09120363809e-09
4179 0.000836212928157 363991 0.467242109776 4.22800212264e-09
4199 0.000825355987757 367703 0.467230169773 4.17310800953e-09
4219 0.000818533260242 372009 0.472998440266 4.13861140532e-09
4239 0.000748420969149 376479 0.470746760368 3.78411447567e-09
4259 0.000731347721761 380383 0.472866771221 3.63984761512e-09
4279 0.000731302335191 385177 0.441947908401 1.38141270446e-09
4299 0.000731306817315 388589 0.475981349945 1.38075765769e-09
4319 0.000731309379874 392135 0.477291431427 1.37037689836e-09
4339 0.000732799092371 396725 0.478328609467 7.49929741501e-10
4359 0.00073147318969 400325 0.48132237196 1.85280848171e-09
4379 0.000731727054359 404751 0.442188971043 2.53255076571e-09
4399 0.000731810288094 409159 0.44686576128 7.4891782194e-10
4419 0.000732001671189 412783 0.445705318451 7.64252577874e-10
4439 0.000731776174077 416009 0.488609211445 8.30776269598e-10
4459 0.000732173215902 420381 0.446647570133 7.49289233913e-10
4479 0.000731915136718 424613 0.453539400101 7.49025121611e-10
4499 0.000732019361716 429725 0.454864737988 7.49131783078e-10
4519 0.000732138416757 434535 0.453924658298 2.77665205355e-09
4539 0.000732115171023 438027 0.455738010406 7.49229832119e-10
4559 0.000732162626199 442311 0.459675559998 7.49278396655e-10
4579 0.000732183952476 446149 0.450100989342 7.49300221476e-10
4599 0.000733427579424 451187 0.454913609028 8.8420171693e-10
4619 0.000734081503198 455027 0.456118941307 7.51242131254e-10
4639 0.000734678254359 459663 0.458124551773 7.51852832671e-10
4659 0.000735233086678 464021 0.459924230576 7.52420635309e-10
4679 0.000735626111546 468939 0.461645698547 7.52822847922e-10
4699 0.000735717335267 474035 0.465320339203 7.5291620418e-10
4719 0.000736271162515 479105 0.467219369411 7.53482978251e-10
4739 0.000736085665551 483601 0.469151780605 7.53293144923e-10
4759 0.000740623733477 488455 0.469966328144 7.57937299293e-10
4779 0.000743950048666 494173 0.473097071648 7.61341373774e-10
4799 0.000745587909137 498875 0.470016059875 7.63017522519e-10
4819 0.000746390224937 503997 0.477837240696 7.63838594061e-10
4839 0.000746366784273 509431 0.477263870239 7.63814605425e-10
4859 0.0007445477492 516317 0.479600889683 7.61953046757e-10
4879 0.000745360226206 520239 0.481485881805 7.62784517043e-10
4899 0.000745232446429 525055 0.483475139141 7.62653750157e-10
4919 0.000745392224578 529289 0.483144760132 7.62817263441e-10
4939 0.000742451458086 534401 0.486700570583 1.31231274546e-09
4959 0.000740086874047 539981 0.487185878754 7.57387889697e-10
4979 0.000741663988268 544841 0.488072969913 7.59001872127e-10
4999 0.000741993078794 549233 0.489288890362 2.13844698799e-09
5019 0.000755197863434 555059 0.49600249052 7.7285212878e-10
5039 0.000757109879003 560573 0.495002300739 7.74808841549e-10
5059 0.000759100022606 564547 0.498618068695 7.76845508752e-10
5079 0.000755842318019 570451 0.498475751877 7.73511648785e-10
5099 0.000784249262915 575255 0.503654558659 8.02582663015e-10
5119 0.000839753690549 580007 0.502485208511 8.59384618014e-10
5139 0.00980715416171 585645 0.506603860855 1.00364160681e-08
5159 0.000827342795121 591783 0.502591011524 8.46683593002e-10
5179 0.00076991579893 598009 0.508219339848 9.13463298158e-10
5199 0.000764030451543 604341 0.5180600214 9.12183766721e-10
5219 0.000760284081876 609309 0.521139819622 8.80066354063e-10
5239 0.000758233621682 614997 0.506764159203 8.83084046483e-10
5259 0.000757671214694 621001 0.505565159321 2.27944949084e-09
5279 0.000752970100764 626765 0.507111430168 7.70572287688e-10
5299 0.000752669816073 632619 0.512297651768 4.48039130798e-09
5319 0.00697053877854 638163 0.512513179779 1.56135442649e-07
5339 0.000745783835922 643275 0.514058508873 1.83609788852e-09
5359 0.000745513339896 648567 0.518208150864 7.62941210073e-10
5379 0.000744695342476 654995 0.519040579796 7.62104090322e-10
5399 0.000775427235215 660327 0.520123479366 7.93554402716e-10
5419 0.000746543033466 666013 0.521606321335 7.63994974796e-10
5439 0.000748526748975 671883 0.525504250526 7.66025063636e-10
5459 0.000748580719272 676513 0.524834148884 7.66080295596e-10
5479 0.000841467651703 682311 0.527464220524 8.61138646448e-10
5499 0.000845995381688 687863 0.538022990227 8.11563706931e-09
5519 0.000851554872942 693715 0.548385989666 8.71461676724e-10
5539 0.000736660751128 700147 0.533204519749 7.53881674279e-10
5559 0.000736727402405 705729 0.55163695097 7.53949883664e-10
5579 0.000736714122606 711487 0.554096670151 7.53936293423e-10
5599 0.000740192101254 716951 0.559146149158 7.57495576801e-10
5619 0.000742315310532 722495 0.555743789673 2.39445922081e-09
5639 0.000735950459542 728483 0.594279749393 1.23432365204e-09
5659 0.000736036917802 733927 0.597262368202 7.53243257598e-10
5679 0.000735770679973 739615 0.601400489807 7.52970795925e-10
5699 0.000735821749141 745509 0.604414629936 7.53023058937e-10
5719 0.000735959307851 752101 0.600205841064 7.53163833359e-10
5739 0.000735853497528 757293 0.602530100346 7.53055549507e-10
5759 0.000738463828901 764357 0.609316270351 7.55726902614e-10
5779 0.000742312405337 770619 0.608475320339 1.98692306141e-09
5799 0.000742885466083 776649 0.6168531394 7.60251904437e-10
5819 0.000747953990518 783277 0.61446805954 7.654389158e-10
5839 0.000737253211018 789617 0.618615591526 7.54487984108e-10
5859 0.000736686520577 795883 0.623289530277 7.53908046141e-10
5879 0.000736323302508 801351 0.624734778404 7.53536337121e-10
5899 0.000736461685631 807743 0.628397040367 7.53677955227e-10
5919 0.000736733695975 813421 0.629743249416 1.0560171861e-09
5939 0.000743231449332 820537 0.632086410522 9.6094707604e-10
5959 0.000737112879179 827143 0.631196460724 8.37495146541e-10
5979 0.00073684756278 833255 0.631019611359 7.54072853029e-10
5999 0.000738518057993 839557 0.635714612007 5.32983926016e-09
6019 0.000738415082231 846101 0.626125679016 7.55677016393e-10
6039 0.000737759763691 851781 0.630565910339 7.55006378467e-10
6059 0.000738471783469 858495 0.633805191517 7.55735043135e-10
6079 0.000739289505213 864807 0.627587268353 7.56571880765e-10
6099 0.000745847701664 870917 0.632237081528 7.63283388218e-10
6119 0.000748675451438 876831 0.634233210087 7.66177242316e-10
6139 0.000751593030073 882873 0.643168640137 7.69163025206e-10
6159 0.000749798566206 889231 0.641028461456 7.67326612146e-10
6179 0.000746279854713 895449 0.645213751793 7.63725643711e-10
6199 0.000747589084157 903023 0.647821900845 7.65065479021e-10
6219 0.000759874932526 909615 0.652052531242 7.77638533746e-10
6239 0.00160411104135 916101 0.662292919159 1.64161035555e-09
6259 0.000756911884659 922759 0.658154120445 7.7460621869e-10
6279 0.000746999662171 929509 0.66508067131 7.64462278113e-10
6299 0.000746163908041 935459 0.66442830801 7.63606986553e-10
6319 0.000776336174452 941397 0.663117768764 7.94484590232e-10
6339 0.000852293645603 948091 0.671273009777 8.72217719678e-10
6359 0.00119482066941 954477 0.675652079582 1.22275199994e-09
6379 0.00107273825512 961481 0.675038940907 1.09781566426e-09
6399 0.00075818981044 968845 0.67389508009 1.06200617418e-09
6419 0.000768525065695 974721 0.6785079813 7.86490881135e-10
6439 0.000751019339124 981709 0.688021609783 7.68575923081e-10
6459 0.000750002899602 988197 0.683314349651 7.67535722245e-10
6479 0.000773452612501 995045 0.684789628983 7.91533619235e-10
6499 0.000810823296527 1000909 0.687110390663 8.29777917983e-10
6519 0.000772768119348 1008335 0.693885140419 7.9083312468e-10
6539 0.000744839671094 1015915 0.701306540966 7.62251792911e-10
6559 0.00076450697572 1023701 0.758849151134 1.10955431135e-09
6579 0.00084473469132 1030485 0.839290590286 8.64482059672e-10


==> maxnorms_2norm_816.dat <==
26.1877
26.1553
25.7969
23.563
22.9485
21.6672
21.6671
21.6577
20.7083
20.109
18.961
17.9945
16.9586
14.0241
13.7437
12.8394
12.5332
12.0417
10.5709
9.83859
7.57263
6.74505
5.61113
4.69044
4.37224
4.2729
4.25792
2.80262
2.79027
2.6979
2.40726
2.22628
2.14377
1.56447
1.38001
1.30494
1.14342
0.71941
0.671175
0.444904
0.44036
0.439248
0.419322
0.410447
0.263292
0.24612
0.173747
0.168677
0.16608
0.15674
0.135554
0.118465
0.113147
0.105571
0.101794
0.0915207
0.0907276
0.0824856
0.067443
0.0652536
0.0571536
0.0505278
0.0306696
0.0257109
0.0235346
0.0222298
0.0217544
0.0217435
0.0211753
0.0205304
0.0203713
0.0155815
0.0155755
0.0146694
0.0142241
0.0136259
0.00964455
0.00856292
0.00709728
0.0065044
0.00644044
0.00614133
0.00607427
0.00516088
0.00466224
0.00465766
0.00439699
0.00438958
0.00396822
0.00363997
0.00361763
0.00360792
0.0035614
0.00356006
0.00286414
0.00262835
0.00254734
0.00223465
0.0020787
0.00206728
0.00193082
0.00168598
0.00157459
0.00152234
0.00151979
0.00150881
0.0012875
0.00127
0.00125045
0.00118977
0.00117642
0.00117213
0.00111525
0.00111297
0.00110621
0.00110198
0.00106957
0.0010614
0.00106124
0.00099809
0.000975706
0.000974106
0.000925189
0.000862477
0.00084502
0.000822769
0.000728559
0.000725341
0.000724962
0.000582108
0.000570847
0.000508127
0.000507649
0.000457488
0.000444251
0.00043569
0.000433686
0.000429297
0.000323273
0.000308363
0.000301254
0.00029682
0.000294578
0.000254689
0.000243598
0.000221041
0.000209063
0.000197341
0.000196851
0.000181661
0.000179312
0.000174247
0.000142636
0.000136959
0.000133574
0.000133572
0.000132932
0.000129718
0.000128411
0.00011614
0.000116083
0.00011551
0.000111757
0.000109705
0.00010388
8.52208e-05
8.30343e-05
7.87233e-05
7.41764e-05
7.41568e-05
7.36439e-05
6.70613e-05
6.63228e-05
6.62926e-05
6.00947e-05
5.76078e-05
5.75476e-05
5.75272e-05
5.42277e-05
5.05244e-05
4.89978e-05
4.60393e-05
4.1759e-05
4.17575e-05
4.12877e-05
3.83693e-05
3.79061e-05
3.68559e-05
3.52375e-05
3.51947e-05
3.45077e-05
3.29567e-05
3.19618e-05
3.18069e-05
3.08224e-05
3.06193e-05
2.93265e-05
2.92961e-05
2.91776e-05
2.24093e-05


==> maxwell_training_benchmark0.txt <==
0 924976.12631 0 0.18326141119 1.0
10 924976.15645 16 0.346341540813 3.18445687634
20 924976.15645 40 0.368338689804 3.1844568763
30 1895729.19026 66 0.361792159081 3.13352853552
40 1514787.3286 92 0.337527291775 5.00245223538
50 813889.578121 124 0.334961798191 1.91888010267
60 412556.697921 172 0.333640151024 3.78534749446
70 355708.303729 236 0.366067831516 2.12601675734
80 335915.531033 300 0.358395459652 2.04703533879
90 384315.5849 382 0.35631385088 6.42713675058
100 269706.618731 456 0.353572819233 5.42983877554
110 339945.618881 524 0.354792690277 6.84391770459
120 477149.340131 612 0.348022360802 9.60615650056
130 477134.826949 686 0.346710000038 9.60586431552
140 477135.952295 756 0.355948441029 9.60588697143
150 488950.904633 850 0.351605410576 9.84375019719
160 490500.087922 944 0.384478340149 9.874938959
170 488729.822308 1056 0.352238481045 9.83929928164
180 571931.668926 1158 0.351094350815 9.85443336285
190 480006.041643 1258 0.346741130352 9.66366872891
200 124551284.092 1362 0.321852910519 2602.28792469
210 7435666.86557 1458 0.333526461124 155.355653194
220 16222035.0308 1572 0.347905170918 280.52866124
230 4630476.95986 1680 0.351050901413 65.1730246492
240 7533340.01082 1806 0.343303511143 111.443415943
250 9552026.86477 1928 0.319756278992 139.238263918
260 509556.027862 2044 0.341066191196 9.34837256963
270 154934.912234 2172 0.323382999897 2.70569765372
280 270910.315594 2300 0.407943618298 4.30283107616
290 3247461.93144 2418 0.477723660469 51.5789887388
300 809713.972136 2558 0.399132049084 11.4348698979
310 476932.894187 2680 0.371259419918 6.05337175946
320 385109.165184 2818 0.300177268982 4.88791813953
330 535106.734192 2966 0.309315149784 7.53151882188
340 479068.66897 3148 0.360149240494 6.74279441235
350 251852.842231 3286 0.34490904808 3.60228925152
360 453269.965886 3456 0.325634610653 6.70864812932
370 287999.11288 3628 0.322434120178 4.09763027393
380 207236.00994 3772 0.324473819733 2.90418420492
390 426266.45445 3924 0.322541217804 5.5601786629
400 259721.163774 4088 0.351157691479 3.38777789818
410 695059.879736 4230 0.338416090012 12.2254013722
420 670310.437036 4432 0.384954149723 12.8353549743
430 425103.175086 4622 0.383169639111 6.54007708757
440 187611.680522 4794 0.364243440628 3.09017001094
450 200042.806786 4948 0.348585281372 3.10460311439
460 204827.606232 5116 0.329303548336 3.18693537253
470 209343.23477 5292 0.298941559792 3.39425358342
480 217005.539862 5482 0.306461920738 3.4158439137
490 262006.938165 5664 0.313767728806 3.87596313826
500 227803.406985 5846 0.318877689838 3.08790739904
510 26489.0017493 6030 0.354866650105 0.284199997012
520 26249.7969132 6266 0.297251889706 0.322156112872
530 23393.0607418 6572 0.295280690193 0.245494783103
540 19681.4274688 6890 0.314399399757 0.248870372168
550 19682.2124743 7210 0.274167199135 0.217530316252
560 19688.8883556 7516 0.296091578007 0.190101604114
570 19440.8884842 7782 0.281296329498 0.14696570114
580 14982.0252974 8034 0.327219309807 0.13101764334
590 14560.8559601 8346 0.32645403862 0.111015252162
600 8000.20844356 8614 0.353347070217 0.111642381091
610 8634.12888659 8986 0.355154509544 0.0939554994331
620 8756.17604385 9340 0.362107751369 0.0593825680809
630 8300.79532341 9656 0.340857801437 0.0610213318268
640 8282.02533318 9882 0.332019560337 0.0482695711536
650 5595.94148721 10154 0.335562429428 0.0370360135552
660 4304.40352773 10516 0.344798798561 0.031795619757
670 3930.77546776 10950 0.368455519676 0.031690274459
680 3779.65673813 11342 0.361458849907 0.0232905293679
690 3522.44307184 11670 0.390531051159 0.0216059243892
700 2519.25048397 12044 0.357732400894 0.019624102926
710 2520.37568839 12402 0.371158370972 0.0185475702488
720 1576.23417824 12678 0.391252491474 0.0171283778957
730 1576.11476447 12992 0.442490150928 0.016054435692
740 1576.09383874 13288 0.450368850231 0.0150720153038
750 1575.86171262 13634 0.366021270752 0.0138806942984
760 1576.57171486 13888 0.366906540394 0.0127707108666
770 1579.15000239 14128 0.37433560133 0.0116063024216
780 1580.45861619 14378 0.409641911983 0.0107547893043
790 1565.06843933 14646 0.375813179016 0.0126104109716
800 1557.90842289 14992 0.412386901379 0.0123138849353
810 1394.90976895 15284 0.421836330891 0.0119942324311
820 11542.745509 15538 0.424044220448 0.166658032335
830 11541.9435155 15878 0.37064617157 0.166646452885
840 11541.8825381 16242 0.409629259109 0.166645572472
850 10767.3967738 16664 0.358922240734 0.155463287161
860 10767.2476686 17028 0.416910159588 0.15546113433
870 10716.1323499 17416 0.42200865984 0.15472311421
880 10715.8185869 17758 0.402781500816 0.154718583994
890 10715.6536304 18092 0.392466659546 0.154716202297
900 10715.5819338 18518 0.386228599548 0.154715167117
910 10715.1818714 18880 0.342264039516 0.154709390882
920 10716.1872081 19154 0.389668238163 0.15472390627
930 13312.1854788 19504 0.356807758808 0.237187685758
940 13276.2975967 19858 0.356617479324 0.236548259294
950 13276.2892173 20242 0.383969199657 0.236548109995
960 13276.7219868 20622 0.377386071682 0.236555820795
970 13372.1463765 21062 0.337527770996 0.238256029238
980 13372.3280354 21510 0.372334699631 0.238259265917
990 1099.18881307 21908 0.336653261185 0.0185435591454
1000 1099.04919268 22360 0.375126340389 0.0185412037183
1010 1127.05752635 22790 0.363011591434 0.0190137105214
1020 1127.06181734 23104 0.347757360935 0.0190137829114
1030 1127.04398724 23474 0.359216189384 0.0190134821136
1040 1127.04018598 23790 0.374702699184 0.0190134179856
1050 1126.37189398 24128 0.345635678768 0.0190021437512
1060 1125.50690479 24478 0.380357291698 0.0189875511916
1070 1125.58449961 24876 0.382226991653 0.0189888602335
1080 1125.53768742 25376 0.360378739834 0.0189880705014
1090 626.118055082 25836 0.39745429039 0.0115999604205
1100 626.111233637 26234 0.403967709541 0.011599834041
1110 626.102223602 26702 0.371278390884 0.0115996671139
1120 626.061896477 27068 0.380364148617 0.0115989199816
1130 626.056239675 27570 0.370798280239 0.0115988151792
1140 3053.04460591 28084 0.373235840797 0.0439780077366
1150 3053.04328928 28538 0.335042750835 0.0439779887711
1160 3053.14334333 29030 0.321021749973 0.0439794300136
1170 3053.14248348 29456 0.284377911091 0.0439794176278
1180 3053.14176263 29940 0.306459929943 0.0439794072442
1190 3053.11940938 30324 0.331954109669 0.0439790852538
1200 3053.11958045 30898 0.321298379898 0.0439790877179
1210 3053.34949137 31344 0.312394421101 0.0439823995019
1220 3053.32738756 31724 0.313135540485 0.0439820811044
1230 3053.3296412 32272 0.322308318615 0.0439821135673
1240 3047.04820236 32792 0.315622961521 0.0438916317037
1250 3047.04527981 33332 0.307726709843 0.0438915896054
1260 3046.97939214 33892 0.316977751255 0.0438906405173
1270 3046.97918483 34338 0.307376229763 0.043890637531
1280 110.29810415 34814 0.312705569267 0.000648931331232
1290 110.297340588 35214 0.32909154892 0.000648927191906
1300 110.294680268 35634 0.330370130539 0.000648884585822
1310 95.7704528163 36032 0.314557127953 0.000645427118029
1320 95.765761333 36564 0.317970240116 0.00064537403306
1330 95.7052806324 37156 0.323160700798 0.000645125472112
1340 95.5848683398 37842 0.354954879284 0.000644931668476
1350 134.480753416 38442 0.36724766016 0.000287298481179
1360 134.481160852 39034 0.373681879044 0.000278295827872
1370 134.479479338 39744 0.37563117981 0.000276956799579
1380 136.613320395 40348 0.380068759918 0.000280176886918
1390 126.265206712 40966 0.376252059937 0.000276164408014
1400 123.373290685 41428 0.371571919918 0.000172201590712
1410 122.41299993 42082 0.364535160065 0.000167754973901
1420 116.686277087 42712 0.366039700508 0.000164689725731
1430 117.482594168 43180 0.373693141937 0.000154130646917
1440 117.479605574 43886 0.368038132191 0.000152208050168
1450 109.821922052 44462 0.384777319431 0.00014871186074
1460 109.510738166 45050 0.39824187994 0.000143674053733
1470 109.206236517 45720 0.383843579292 0.000141858613269
1480 109.200452134 46458 0.372941200733 0.000137188260781
1490 109.196696498 47096 0.375642149448 0.00013101645749
1500 110.42059774 47698 0.373825609684 0.000119598796191
1510 110.424459645 48340 0.372409210205 0.000119380875359
1520 110.406078498 48876 0.372183659077 0.000119361003336
1530 70.2257051046 49394 0.380244810581 9.6975383153e-05
1540 70.2237101815 49944 0.391490540504 9.23549654625e-05
1550 70.1799165501 50574 0.381291689873 8.58399227492e-05
1560 70.1936461068 51152 0.383835170269 8.41448613889e-05
1570 90.8095345644 51678 0.371633951664 9.81750036368e-05
1580 90.8094924748 52234 0.368983790874 9.81749581334e-05
1590 90.8526976454 53068 0.336405498981 9.82216676314e-05
1600 90.8500604235 53694 0.314409339428 9.82188165071e-05
1610 90.3196497523 54374 0.331889350414 9.76453847654e-05
1620 89.4229062144 54934 0.350267341137 9.66759072704e-05
1630 89.4224984075 55648 0.33003688097 9.66754663867e-05
1640 89.4104459493 56322 0.321911120415 9.66624363658e-05
1650 87.9672902496 57020 0.327385549545 9.51022277738e-05
1660 87.9662231052 57796 0.319750218391 9.51010740743e-05
1670 87.966033795 58458 0.313566260338 9.51008694094e-05
1680 87.9655421286 59230 0.344524459839 9.51003378645e-05
1690 87.8688406357 59910 0.303470900059 9.49957930117e-05
1700 87.8687143323 60428 0.347464690208 9.4995656464e-05
1710 87.8676691009 61012 0.315456478596 9.49945264549e-05
1720 87.7648980633 61538 0.299899690151 9.48834197629e-05
1730 87.7635441333 62062 0.35082228899 9.4881956017e-05
1740 87.6823143777 62788 0.310658919811 9.47941377985e-05
1750 86.358812589 63446 0.300878078938 9.33632881246e-05
1760 86.3587979804 64094 0.321584420204 9.33632723311e-05
1770 86.3587567693 64884 0.313883268833 9.33632277774e-05
1780 86.1596727065 65736 0.354210488796 9.31479962086e-05
1790 86.1596439575 66524 0.312829699516 9.31479651278e-05
1800 86.1607523232 67264 0.29756978035 9.31491633919e-05
1810 86.1611649948 67898 0.330668041706 9.31496095349e-05
1820 86.1611095041 68698 0.318710510731 9.31495495433e-05
1830 86.1528280704 69522 0.391294789314 9.3140596411e-05
1840 23.948202538 70184 0.38288369894 2.58906169109e-05
1850 23.9398334544 70808 0.36029968977 2.58815690194e-05
1860 23.9393344723 71514 0.346198899746 2.58810295654e-05
1870 19.1009790552 72176 0.394386069775 2.06502400569e-05
1880 19.100660405 73074 0.388789668083 2.06498955614e-05
1890 19.1006740149 73808 0.403867378235 2.06499102751e-05
1900 17.759450128 74426 0.413443648815 1.91999010816e-05
1910 18.7187996867 75066 0.39335722208 2.02370625082e-05
1920 18.7195716175 75666 0.357912888527 2.02378970495e-05
1930 18.7196020558 76416 0.415447320938 2.02379299566e-05
1940 18.7195023317 77162 0.369990949631 2.0237822144e-05
1950 12.7816459351 77874 0.352775239944 1.67601447803e-05
1960 12.7798076648 78734 0.386991901398 1.63942506996e-05
1970 9.03953085962 79440 0.397409172058 1.62228588085e-05
1980 9.03948948676 80188 0.41841976881 1.56338532459e-05
1990 9.03779306711 80948 0.423606419563 1.52927799571e-05
2000 9.0357620071 81646 0.561061899662 1.4199405512e-05
2010 8.77592348642 82412 0.455744290352 1.39164206587e-05
2020 8.5681436306 83158 0.436698539257 1.35431619256e-05
2030 8.56549379392 83946 0.432453398705 1.31861841709e-05
2040 8.56524209626 84604 0.471952569485 1.23660429645e-05
2050 7.18875618181 85302 0.441210749149 1.15990399549e-05
2060 7.18879857535 86092 0.43129376173 1.08451103991e-05
2070 7.11286950888 86712 0.404420080185 9.96290422091e-06
2080 6.74660619686 87440 0.375528209209 9.23940693721e-06
2090 6.74590191717 88144 0.415930681229 8.8011000224e-06
2100 5.85310096811 88808 0.404601790905 7.510029248e-06
2110 5.85132226688 89604 0.350530011654 6.77409137312e-06
2120 5.8512078156 90398 0.364184730053 6.53456081785e-06
2130 5.83820891709 91204 0.378495080471 6.31174010986e-06
2140 5.83804764547 92180 0.382570540905 6.31156575766e-06
2150 5.83817801124 93030 0.405793130398 6.31170669726e-06
2160 5.7680040105 93950 0.416869578362 6.23584095464e-06
2170 5.75758254363 94698 0.434750809669 6.22457421317e-06
2180 3.87396988998 95424 0.422430329323 5.06704313333e-06
2190 3.8734795071 96198 0.356310060024 4.91069959909e-06
2200 3.87413900764 96948 0.371109879017 4.18836648585e-06
2210 3.8741967775 97798 0.376160120964 4.18842894136e-06
2220 3.86276631713 98508 0.370097570419 4.17607136797e-06
2230 3.8623125041 99228 0.425864169598 4.17558074662e-06
2240 3.8621282095 100030 0.411985180378 4.17538150407e-06
2250 3.87015818425 101020 0.426273379326 4.18406278192e-06
2260 1.95138890543 101782 0.436860132217 3.10316280715e-06
2270 1.92803585253 102692 0.429534020424 3.02744240323e-06
2280 1.35607693366 103782 0.444561979771 2.92958792582e-06
2290 1.34989577871 104726 0.4684979105 2.84368474013e-06
2300 1.34976807365 105610 0.387325220108 2.80065721552e-06
2310 1.34925320724 106570 0.408467290401 2.69558931252e-06
2320 1.34873016334 107500 0.447545258999 2.65687022281e-06
2330 1.15535862488 108330 0.421481001377 2.5599551763e-06
2340 1.15402735644 109180 0.363921480179 2.49355472161e-06
2350 1.15226134082 109948 0.354893329144 2.45299508265e-06
2360 1.1521612155 110748 0.357816500664 2.41012519007e-06
2370 1.15215863252 111638 0.437732589245 2.36805823822e-06
2380 1.15197664393 112656 0.50489618063 2.24035648608e-06
2390 1.15200683726 113494 0.406708040237 2.18458093807e-06
2400 1.1516928722 114536 0.388174481392 2.12290349088e-06
2410 0.463849362412 115382 0.409493999481 2.02960408909e-06
2420 0.438967215247 116424 0.418385708332 2.01419195892e-06
2430 0.327169034762 117298 0.45773086071 1.95153280092e-06
2440 0.327121660059 118084 0.429490399361 1.92167111128e-06
2450 0.32705479402 119022 0.442745761871 1.8920821612e-06
2460 0.318341194833 120054 0.445990869999 1.87884360172e-06
2470 0.318272280936 120986 0.400821909904 1.85736806135e-06
2480 0.324983418542 121810 0.470836071968 1.81551010309e-06
2490 0.326060513311 122860 0.45632240057 1.80068610957e-06
2500 0.323188826607 123640 0.506899991035 1.74966654299e-06
2510 0.315025614895 124562 0.4765239501 1.73764456925e-06
2520 0.289704220618 125278 0.478389351368 1.68378403999e-06
2530 0.289695329002 126094 0.441287338734 1.5903731333e-06
2540 0.289540176786 127086 0.456040270329 1.55449668103e-06
2550 0.288852151387 127864 0.452642571926 1.51381387029e-06
2560 0.253785631487 128704 0.480374438763 1.47430276627e-06
2570 0.244986595066 129396 0.463368721008 1.4622192719e-06
2580 0.244530791753 130136 0.465551021099 1.38100401171e-06
2590 0.244360444445 130962 0.465014941692 1.3453834996e-06
2600 0.244399572666 131982 0.433696160316 1.25755426662e-06
2610 0.222156408568 132824 0.425422930717 1.14523173511e-06
2620 0.196127391587 133676 0.426430850029 1.08951224849e-06
2630 0.195457234433 134654 0.471202270985 1.05967169081e-06
2640 0.195462498411 135508 0.479518790245 1.03336665596e-06
2650 0.195600134928 136564 0.43523389101 9.32572827971e-07
2660 0.188266477492 137514 0.411699509621 8.99222757527e-07
2670 0.188239987542 138856 0.394565250874 8.86481478664e-07
2680 0.186114146427 139886 0.524789881706 8.62206176583e-07
2690 0.186098106097 140808 0.501206240654 8.18152375148e-07
2700 0.185787439874 141750 0.454265260696 7.9359902801e-07
2710 0.138632800566 142648 0.425725810528 6.95406543767e-07
2720 0.138453863716 143758 0.416373331547 6.87003759613e-07
2730 0.138334953748 144818 0.388585548401 6.41998706296e-07
2740 0.137987309366 145936 0.383174479008 5.70683717747e-07
2750 0.137969848253 146914 0.39606785059 5.59780688245e-07
2760 0.137951565247 147898 0.389981479645 5.26925949637e-07
2770 0.13793460065 149100 0.42880261898 4.88709518195e-07
2780 0.137668299227 150182 0.475863959789 4.40252315792e-07
2790 0.133859498038 151108 0.350476539135 4.22104016991e-07
2800 0.116955398869 152272 0.439902770519 3.93779558931e-07
2810 0.116671244495 153414 0.414777159691 3.87870026863e-07
2820 0.115154225735 154538 0.443627269268 3.43434913374e-07
2830 0.114105374588 155538 0.419404408932 3.26610341512e-07
2840 0.114018593424 156760 0.380520420074 3.0836853766e-07
2850 0.112615426214 158096 0.360010499954 2.9522881182e-07
2860 0.11255492348 159110 0.381475841999 2.83471759533e-07
2870 0.112545999743 160184 0.383782811165 2.69938617292e-07
2880 0.112326944267 161026 0.386896998882 2.51071236375e-07
2890 0.110914893561 161898 0.444922499657 2.33601911551e-07
2900 0.110891380289 162936 0.418491930962 2.25654340422e-07
2910 0.0637712654081 163792 0.421785941124 2.08263135003e-07
2920 0.0634996254487 164840 0.394774639606 1.99516906168e-07
2930 0.063435329304 165670 0.409822528362 1.86395982238e-07
2940 0.0634225421672 166646 0.367518341541 1.7802617991e-07
2950 0.0633967011625 167872 0.382597100735 1.72863859553e-07
2960 0.0630019345783 168792 0.351593220234 1.58141986173e-07
2970 0.0612804209015 170128 0.400187458992 1.5348351608e-07
2980 0.0612697224547 171266 0.387700219154 1.51567799431e-07
2990 0.0612663795107 172206 0.414272518158 1.49623192006e-07
3000 0.0612625783075 173168 0.444311819077 1.47602998455e-07
3010 0.0612351518681 174400 0.497179720402 1.40358635922e-07
3020 0.061052119676 175444 0.399314651489 1.33999721409e-07
3030 0.0608354255869 176370 0.397596101761 1.32103600651e-07
3040 0.0497930387621 177532 0.428308370113 1.27174197188e-07
3050 0.0497899371421 178582 0.399800801277 1.25786961387e-07
3060 0.0493492068245 179604 0.405485768318 1.22813428361e-07
3070 0.0493480812826 180682 0.38233809948 1.16477195561e-07
3080 0.0493476515368 182058 0.370736150742 1.15466103141e-07
3090 0.0493306859137 183186 0.37391782999 1.12914592191e-07
3100 0.0493314010186 184388 0.36377933979 1.10247854431e-07
3110 0.0476923899767 185336 0.439798269272 1.05353605468e-07
3120 0.0455358383467 186336 0.364867019653 1.02554677198e-07
3130 0.0455335112418 187582 0.364164011478 9.6883311798e-08
3140 0.078168096862 188814 0.376826860905 1.50407008488e-06
3150 0.078164643659 189706 0.371680240631 1.50400364013e-06
3160 0.0781610967158 190814 0.328397469521 1.50393539169e-06
3170 0.0781591028841 191950 0.340316679478 1.50389702741e-06
3180 0.0781543573503 193082 0.348102288246 1.5038057163e-06
3190 0.0781504308405 194258 0.358697099686 1.50373016443e-06
3200 0.0781482258815 195358 0.348538560867 1.50368773775e-06
3210 0.0781457278273 196316 0.346162660122 1.50363967149e-06
3220 0.0781429537368 197590 0.354679789543 1.50358629387e-06
3230 0.0781411756665 198598 0.34855866909 1.50355208116e-06
3240 0.0781401492425 199674 0.339234628677 1.50353233124e-06
3250 0.0781371487113 200754 0.357120521069 1.50347459657e-06
3260 0.0781360692655 201764 0.387722468376 1.50345382644e-06
3270 0.0781328818917 203280 0.415728218555 1.50339249664e-06
3280 0.0781313374224 204486 0.424893209934 1.50336277876e-06
3290 0.0781283709155 205614 0.355903749466 1.50330569877e-06
3300 0.0781242423889 206892 0.345365009308 1.50322625979e-06
3310 0.0781224493948 208388 0.349639332294 1.50319175993e-06
3320 0.0781219203745 209386 0.340366411209 1.50318158079e-06
3330 0.0781180232438 210664 0.366497130394 1.50310659422e-06
3340 0.0781171839204 211770 0.360042500496 1.50309044439e-06
3350 0.0781168687458 212798 0.361583719254 1.50308437997e-06
3360 0.078115389195 213874 0.362802989483 1.50305591122e-06
3370 0.0690916837037 214856 0.356717019081 1.28118856898e-06
3380 0.04164313863 216010 0.368151159286 4.50207712886e-08
3390 0.0416360135446 217018 0.345818040371 4.50130682948e-08
3400 0.0154575764138 218028 0.354867451191 3.53052117447e-08
3409 0.0150884498787 219183 0.353346600533 3.51129856997e-08


==> maxwell_training_benchmark1.txt <==
0 977156.994661 0 0.220826830864 1.0
10 977157.477308 18 0.376716427803 1.06478600911
20 977157.477308 40 0.420297160149 1.06478600912
30 833773.18607 64 0.406004807949 3.95379260235
40 833773.186075 88 0.414448618889 3.95379265317
50 833757.393131 120 0.443518719673 3.94574148176
60 837224.695276 160 0.434173798561 6.87879528438
70 771491.98015 220 0.407057421207 12.0118153707
80 614640.518816 302 0.441447000504 5.3149005243
90 620885.96681 368 0.395027239323 7.46242455144
100 575132.393541 450 0.365454411507 13.4723219063
110 226358.399435 536 0.385682730675 4.79907394508
120 321044.949737 618 0.362364161015 4.7503294057
130 580579.542312 718 0.375072648525 12.6756535075
140 713701.56901 798 0.377604820728 15.5820746982
150 714108.956737 872 0.348425579071 15.5909690965
160 681914.641957 964 0.35697165966 13.0573807835
170 147994.880799 1072 0.372663590908 2.43904259364
180 215515.613302 1174 0.356689839363 3.40646495035
190 714586.554042 1278 0.398528289795 4.99792402213
200 436010.396842 1386 0.375150089264 6.49273459354
210 414563.516143 1490 0.349661500454 8.90865074586
220 318733.00534 1584 0.357104160786 4.10965458363
230 206213.642155 1698 0.403960869312 3.37305025413
240 211516.984453 1818 0.367596600056 4.82123571637
250 331253.523719 1940 0.368775830269 5.50676127724
260 631696.521299 2064 0.370487339497 10.5013281169
270 674378.233377 2184 0.362418711185 11.2108692462
280 687388.754674 2310 0.36642854929 11.4271562583
290 851319.789906 2442 0.369108080864 19.4046515355
300 1581578.52189 2578 0.346929140091 34.3044109277
310 395713.412833 2732 0.36482229948 5.49288161581
320 813152.611899 2872 0.388861908913 12.2972691523
330 2141569.36176 2982 0.357918269634 33.1232459491
340 1864401.5762 3142 0.342403111458 28.8363445326
350 820241.838969 3320 0.342088909149 12.686524497
360 315804.852157 3484 0.323115239143 4.67279450087
370 268577.026375 3654 0.333731610775 3.72810666195
380 343932.500056 3786 0.336968090534 5.50060342032
390 239827.115727 3926 0.319905629158 3.54630423346
400 304347.940219 4130 0.329050619602 5.91331945622
410 899861.94661 4302 0.344115438461 17.4838415301
420 706643.537685 4458 0.327761340141 13.7297100713
430 718661.319392 4668 0.36051240921 13.9632092116
440 695753.39874 4856 0.331158528328 13.5181204333
450 519170.393572 5026 0.319997541904 10.0872060682
460 499424.082976 5214 0.344220411777 9.70354570052
470 592446.878602 5396 0.324205491543 11.5109294037
480 578230.4312 5582 0.33108894825 11.2347113522
490 494304.397123 5748 0.34317511797 9.60407291307
500 444302.343404 5974 0.325252959728 8.63255946404
510 205250.400401 6142 0.331068789959 3.03697975426
520 30901.9293326 6324 0.351962139606 0.315409286551
530 30611.8964514 6586 0.34195964098 0.303721152669
540 29618.5115154 6908 0.33701761961 0.302627694998
550 27046.5352689 7194 0.353032548428 0.276776702716
560 26853.6546675 7552 0.330337841511 0.263561275854
570 26883.5533929 7884 0.347056319714 0.248028983524
580 25995.7014991 8184 0.339497210979 0.233357966358
590 23840.3139264 8446 0.327663660049 0.114874737169
600 19557.2420849 8698 0.365959851742 0.133025677189
610 18901.2765764 9038 0.33001155138 0.124266868934
620 18715.5749052 9320 0.334121539593 0.114330885201
630 18530.1377622 9716 0.35743942976 0.118640477207
640 10783.686864 10080 0.326937429905 0.0645317969948
650 9686.30188366 10420 0.332620220184 0.0544649367693
660 8200.0290161 10690 0.345405569077 0.0453130316309
670 6739.63405659 10908 0.329933328629 0.0364555476124
680 5335.36549887 11296 0.337516000271 0.0316693509319
690 5087.77958154 11660 0.351063318253 0.0263418298056
700 5022.36419324 12070 0.329912040234 0.0204784517687
710 4396.08841119 12572 0.335061120987 0.0202789512775
720 3859.87394273 12942 0.344855749607 0.0190273138013
730 5585.36367652 13312 0.335131649971 0.0944722347326
740 5589.76038804 13664 0.347477829456 0.0945466018082
750 5589.74834608 13970 0.347394871712 0.0945463981275
760 5589.16939009 14288 0.335680110455 0.0945366055215
770 5288.3457971 14608 0.360056891441 0.0894484002162
780 5288.32611141 14940 0.348599541187 0.0894480672475
790 5287.96260273 15194 0.331261050701 0.089441918771
800 5279.07173876 15508 0.361684319973 0.0892915364796
810 5378.46896338 15812 0.336623220444 0.0909727659358
820 5383.88666824 16122 0.336096100807 0.0910644023475
830 5389.4347406 16468 0.352719540596 0.0911582438275
840 36749.9212439 16766 0.327805280685 0.544407618152
850 36786.9219573 17096 0.332718119621 0.544955740966
860 36228.669136 17420 0.349056339264 0.536685870488
870 36227.7502068 17794 0.327826228142 0.536672257614
880 36886.1338135 18188 0.338370819092 0.546425449975
890 36886.0304124 18568 0.349001898766 0.546423918208
900 36885.0487521 18936 0.334217269421 0.546409376043
910 36872.7120532 19382 0.340651028156 0.546226622105
920 36843.1463336 19740 0.34654613018 0.545788640133
930 36837.9835877 20074 0.332664208412 0.545712160018
940 36836.6729177 20458 0.350922939777 0.545692743956
950 36829.2791106 20884 0.354006910324 0.545583213248
960 36828.9208981 21244 0.337936298847 0.545577906743
970 36570.0330316 21580 0.356047461033 0.54174278215
980 36567.8625825 21938 0.346415269375 0.541710629455
990 40518.1039192 22364 0.331340689659 0.600228890296
1000 40515.1550136 22800 0.355976159573 0.600185205666
1010 40514.9462644 23232 0.330204119682 0.600182113288
1020 2979.80589899 23662 0.336101529598 0.0421797674435
1030 2979.79112004 24110 0.350607478619 0.0421795582445
1040 2979.78760205 24514 0.330474879742 0.0421795084466
1050 2979.77674333 24900 0.339711661339 0.0421793547391
1060 2979.77924447 25274 0.342760968208 0.0421793901433
1070 2979.77629711 25636 0.32910351038 0.0421793484228
1080 2979.76371951 25984 0.350179328918 0.0421791703842
1090 3430.87382653 26358 0.355664260387 0.0665803524848
1100 3420.45970574 26708 0.335464551449 0.0663782535828
1110 3420.45246673 27132 0.353062119484 0.066378113101
1120 3420.42455014 27620 0.335600700378 0.0663775713449
1130 3420.32208744 28168 0.340332109928 0.0663755829294
1140 3420.30782763 28620 0.352728199959 0.0663753062002
1150 3420.30513557 29122 0.331834819317 0.0663752539575
1160 3420.30390376 29568 0.340684380531 0.0663752300526
1170 3420.30953463 30068 0.357967789173 0.0663753393266
1180 3420.30860909 30608 0.340646128654 0.0663753213655
1190 3421.02890918 31018 0.362427008152 0.0663892996801
1200 3422.49962545 31492 0.349213290215 0.0664178407494
1210 18537.6256306 31942 0.33866134882 0.180438277629
1220 18537.6255565 32402 0.372338080406 0.180438276908
1230 18537.6253259 32826 0.338873920441 0.180438274664
1240 18537.625275 33302 0.335800139904 0.180438274168
1250 18537.6252745 33776 0.359528839588 0.180438274163
1260 18537.6252302 34278 0.342575500011 0.180438273732
1270 18537.6252176 34692 0.35244426012 0.180438273609
1280 18537.6251832 35232 0.357810330391 0.180438273275
1290 18537.6251693 35774 0.337425329685 0.180438273139
1300 18537.6251342 36354 0.352324569225 0.180438272798
1310 18537.6250622 36840 0.351342470646 0.180438272097
1320 18537.6249132 37316 0.338180990219 0.180438270646
1330 18537.6221764 37838 0.361072909832 0.180438244008
1340 18537.6220336 38294 0.339594490528 0.180438242617
1350 18537.6220021 38680 0.348924210072 0.180438242311
1360 18537.6219928 39192 0.352137799263 0.18043824222
1370 311.433706023 39716 0.336149690151 0.00162650828442
1380 374.485403135 40374 0.356184198856 0.000383239750809
1390 374.480217118 40970 0.357679738998 0.000383234443558
1400 376.041978708 41660 0.339863040447 0.000384832714459
1410 320.485065552 42294 0.364441318512 0.000327977046987
1420 320.452206266 42938 0.346302719116 0.00032794341955
1430 320.619585412 43674 0.344632749557 0.000328114711519
1440 320.524271469 44292 0.364243600368 0.000328017169422
1450 327.05665968 44840 0.33891012907 0.000334702265314
1460 327.141312556 45538 0.347303199768 0.000334788897121
1470 325.400845047 46154 0.355051968098 0.000333007742691
1480 325.418153679 46832 0.341537568569 0.000333025455948
1490 325.460379074 47424 0.369882199764 0.000333068668446
1500 323.593042579 47962 0.344241089821 0.000331157679214
1510 323.245137445 48502 0.341490719318 0.000330801641098
1520 323.242106975 49154 0.359697811604 0.000330798539786
1530 321.890347949 49918 0.336657309532 0.00032941518068
1540 322.010145342 50684 0.352942180634 0.000329537778577
1550 321.939514277 51256 0.359221668243 0.00032946549637
1560 345.629772316 52038 0.343446400166 0.000353709561723
1570 297.664389736 52558 0.361613779068 0.000304622892086
1580 297.531019986 53162 0.365847029686 0.000304486404551
1590 297.020334569 53786 0.362067940235 0.000303963780838
1600 297.018157439 54376 0.371377770901 0.000303961552813
1610 297.019666959 55062 0.348246879578 0.00030396309762
1620 295.26658428 55616 0.354121899605 0.000302169033117
1630 754.24096396 56142 0.384425151348 0.000771872859818
1640 744.477918866 56696 0.352537629604 0.000761881583956
1650 733.61960166 57484 0.363495640755 0.000750769431798
1660 725.815710048 58062 0.368427081108 0.000742783108563
1670 725.806288668 58904 0.350777680874 0.000742773466939
1680 715.818432399 59596 0.379651529789 0.00073255212449
1690 715.805783057 60292 0.350241839886 0.000732539179445
1700 78.6465747504 60890 0.363621869087 8.04850962334e-05
1710 78.6441071173 61636 0.371473228931 8.04825709144e-05
1720 78.6172035518 62440 0.356860580444 8.04550384241e-05
1730 78.5943815804 63162 0.3810303092 8.04316829434e-05
1740 78.5692354768 63910 0.368733928204 8.04059489991e-05
1750 68.1187368586 64562 0.35155807972 6.97111490076e-05
1760 66.916083565 65090 0.391077721119 6.84803812802e-05
1770 66.914259392 65778 0.346490659714 6.84785144635e-05
1780 66.8401670533 66432 0.346326301098 6.84026900677e-05
1790 66.7282290435 66986 0.358797390461 6.82881352823e-05
1800 66.729254399 67734 0.345870528221 6.82891846076e-05
1810 66.7272155233 68442 0.378856239319 6.82870980691e-05
1820 64.2843255883 69062 0.349280159473 6.57871006804e-05
1830 59.7155559735 69940 0.357750339508 6.11115269089e-05
1840 59.6929430689 70682 0.367765049934 6.10883853823e-05
1850 59.6928459937 71476 0.34494024992 6.10882860378e-05
1860 59.5168744916 72480 0.360017240047 6.09082008488e-05
1870 59.5064425258 73164 0.360150530338 6.08975250148e-05
1880 59.4991130424 73938 0.364498739243 6.08900241901e-05
1890 59.4987843512 74618 0.371254091263 6.08896878151e-05
1900 59.4969349963 75446 0.34862336874 6.08877952277e-05
1910 58.2106165049 76096 0.37482583046 5.95714064608e-05
1920 58.2046579077 76738 0.361112458706 5.95653085694e-05
1930 45.11060354 77496 0.357129042149 4.61651544086e-05
1940 32.5162204298 78180 0.361795639992 3.32763523236e-05
1950 32.5159315693 79036 0.346902208328 3.32760567104e-05
1960 32.5152806873 79790 0.375800330639 3.32753906128e-05
1970 32.5148513845 80446 0.374033310413 3.32749512741e-05
1980 32.5147907221 81088 0.361723718643 3.32748891936e-05
1990 32.5136114892 81850 0.360343899727 3.32736823938e-05
2000 32.5136132645 82562 0.34310890913 3.32736842105e-05
2010 32.5120801152 83280 0.366375339031 3.32721152208e-05
2020 32.5113595046 84088 0.35496999979 3.32713777645e-05
2030 30.978887281 84850 0.343504807949 3.17030809279e-05
2040 30.9788227293 85552 0.36273225069 3.17030148672e-05
2050 30.9771577955 86312 0.357967298031 3.17013110122e-05
2060 29.7554198137 87104 0.372793178558 3.04510124537e-05
2070 29.4235456002 87872 0.36418143034 3.01113800147e-05
2080 29.4090034833 88588 0.353023619652 3.00964979466e-05
2090 7.48133192363 89332 0.364948141575 1.34111173343e-05
2100 7.47581253745 90218 0.349276220798 1.31298887197e-05
2110 7.4722233423 90882 0.382477459908 1.24247683243e-05
2120 7.07713692909 91638 0.368236839771 1.17754234863e-05
2130 7.07697700647 92412 0.359825940132 1.08945746063e-05
2140 7.07564191723 93068 0.373236949444 1.00191798613e-05
2150 7.07572208942 93766 0.350403358936 9.31098270808e-06
2160 7.07373600242 94500 0.366163129807 8.96416086357e-06
2170 6.93343220467 95232 0.35281509161 8.49276661262e-06
2180 6.72009684219 96078 0.358626110554 7.80637578745e-06
2190 6.71869800391 96814 0.371851058006 7.2552771932e-06
2200 6.75362459558 97568 0.350817990303 7.0405584373e-06
2210 6.7605370654 98490 0.372242400646 6.91857818379e-06
2220 6.75981021719 99424 0.346141040325 6.91783434405e-06
2230 6.74035048713 100414 0.366910331249 6.89791970376e-06
2240 6.74918161935 101220 0.366678059101 6.9069572814e-06
2250 6.54726441305 102070 0.354233620167 6.70031985528e-06
2260 6.43816962294 102862 0.367240469456 6.58867475556e-06
2270 6.43802634227 103670 0.348173899651 6.58852812542e-06
2280 6.43508003872 104428 0.360087039471 6.58551294611e-06
2290 6.43311545522 105302 0.368879199028 6.58350243653e-06
2300 6.40173462849 106132 0.350705001354 6.55138802e-06
2310 6.37866466882 106994 0.365188560486 6.52777875375e-06
2320 4.50072069635 107884 0.352361569405 4.60593407297e-06
2330 4.49055137204 108844 0.375901949406 4.5955270203e-06
2340 4.48933199692 109672 0.367384850979 4.59427913984e-06
2350 4.48703585278 110696 0.3602926898 4.59192931872e-06
2360 3.83339913146 111666 0.381166648865 3.92301252757e-06
2370 3.4039611763 112718 0.354325301647 3.48353559858e-06
2380 3.40215195471 113632 0.373572480679 3.4816840828e-06
2390 3.39199026641 114628 0.364889681339 3.47128484465e-06
2400 3.31169077829 115522 0.354979219437 3.38910819488e-06
2410 3.31132606544 116486 0.368210909367 3.38873495614e-06
2420 2.8983222075 117266 0.351634819508 2.96607630436e-06
2430 2.8988059694 118132 0.373156449795 2.96657137516e-06
2440 2.41996077555 118992 0.369290108681 2.48113496165e-06
2450 2.40291694221 119878 0.362407310009 2.459089947e-06
2460 2.40286992859 120666 0.381908261776 2.45904183434e-06
2470 2.40112102185 121766 0.356459200382 2.4572520434e-06
2480 2.40056803999 122664 0.379637207985 2.45668613448e-06
2490 2.40043244829 123632 0.357060580254 2.45654737305e-06
2500 2.3961889882 124750 0.356889870167 2.45220471356e-06
2510 2.39568731624 125692 0.369210109711 2.45169131402e-06
2520 2.31019296126 126726 0.350309619904 2.19009146974e-05
2530 2.23824748071 127522 0.375119249821 2.19670130268e-05
2540 2.23822309309 128564 0.355654149055 2.19505722163e-05
2550 2.21105754806 129484 0.378461019993 2.19485809307e-05
2560 2.21046482199 130418 0.369418320656 2.21774958019e-05
2570 2.2104477886 131242 0.363613948822 2.21742072127e-05
2580 2.0858859176 132190 0.37588091135 3.43039823587e-05
2590 2.08599718052 133028 0.35651556015 3.43058121622e-05
2600 2.08595758407 133906 0.369969608784 3.43051609684e-05
2610 2.08583161845 134662 0.354495661259 3.43030893679e-05
2620 0.794293048302 135532 0.369302170277 9.87754319639e-06
2630 0.794028067622 136568 0.365990591049 9.87658067401e-06
2640 0.799584756798 137380 0.351133430004 9.87248740174e-06
2650 0.793454073472 138226 0.378202910423 4.49736178973e-06
2660 0.774238869831 139152 0.348154280186 4.49476792758e-06
2670 0.77338468629 140014 0.374318740368 4.4898473194e-06
2680 0.790065182961 140800 0.358561830521 6.456948728e-06
2690 0.789580022348 141708 0.368974618912 6.45557465117e-06
2700 0.725635066415 142698 0.380188310146 6.45355328914e-06
2710 0.725628196552 143544 0.366564590931 6.45260402633e-06
2720 0.718586943695 144446 0.377981557846 6.45109882418e-06
2730 0.718532790598 145394 0.359680688381 6.45049418474e-06
2740 0.71833234439 146286 0.37684005022 6.4497505314e-06
2750 0.726398974187 147426 0.362449600697 6.4486818095e-06
2760 0.726326526899 148396 0.365320329666 6.44822512897e-06
2770 0.718312729703 149568 0.368630650043 6.44792696543e-06
2780 0.69504926457 150892 0.360657498837 6.44687276527e-06
2790 0.695036737225 151812 0.380931680202 6.44653676018e-06
2800 0.694114944818 152830 0.362049250603 6.44587289777e-06
2810 0.694120211475 153814 0.385024559498 6.44555031398e-06
2820 0.694083686757 154908 0.363614830971 6.44535576271e-06
2830 0.693895753624 156022 0.387408328056 6.44494885969e-06
2840 0.693836452137 157182 0.376726629734 7.10056271334e-07
2850 0.693810327577 158228 0.36659621954 7.1002953606e-07
2860 0.67366081666 159198 0.382136769295 6.89408989897e-07
2870 0.673397462559 160340 0.363984529972 6.89139479365e-07
2880 0.661899196294 161652 0.380336709023 6.77372418056e-07
2890 0.661860020309 162632 0.366265311241 6.77332326254e-07
2900 0.661622390283 163834 0.382113130093 6.77089141149e-07
2910 0.58589504964 164954 0.374134111404 5.99591521978e-07
2920 0.582541030743 166096 0.370648188591 5.9615909616e-07
2930 0.5821312457 167364 0.381896560192 5.95739731569e-07
2940 0.580380317656 168684 0.362983222008 5.93947872068e-07
2950 0.580358848728 169804 0.382750611305 5.93925901261e-07
2960 0.580361112696 171140 0.37220979929 5.93928218154e-07
2970 0.580322142059 172116 0.397273290157 5.938883365e-07
2980 0.580316038187 173196 0.374972381592 5.93882089939e-07
2990 0.579410192091 174238 0.36589851141 5.92955067872e-07
3000 0.743103221385 175158 0.39134693861 7.60474750163e-07
3010 0.739847715014 176138 0.368272030354 7.57143139799e-07
3020 0.727371672825 177076 0.381661820412 7.44375445092e-07
3030 0.727374426668 178134 0.364183459282 7.44378263311e-07
3040 0.225049961417 179040 0.390122380257 2.3031095581e-07
3050 0.222978145838 179988 0.368203070164 2.28190707385e-07
3060 0.220627505325 181026 0.372865269184 2.25785115934e-07
3070 0.220318344776 182302 0.379763581753 2.25468728136e-07
3080 0.220217964866 183264 0.373691678047 2.25366001644e-07
3090 0.219739513685 184564 0.382690780163 2.24876365707e-07
3100 0.219734660815 185882 0.371371061802 2.24871399392e-07
3110 0.219626514585 186856 0.38380494833 2.24760725027e-07
3120 0.21904834286 188004 0.365182611942 2.24169037377e-07
3130 0.219043457774 189256 0.379217209816 2.24164038093e-07
3140 0.219006257157 190402 0.385377209187 2.24125967837e-07
3150 0.2189995041 191328 0.374992380142 2.24119056913e-07
3160 0.218712197012 192596 0.386903831959 2.23825033446e-07
3170 0.218703013624 193676 0.366065869331 2.23815635378e-07
3180 0.218704752154 194670 0.390980479717 2.23817414549e-07
3190 0.218544043105 195936 0.376911690235 2.23652948604e-07
3200 0.218544554427 197160 0.406281609535 2.23653471879e-07
3210 0.218315323507 198422 0.37197740078 2.23418882227e-07
3220 0.215162273427 199566 0.389498178959 2.20192123275e-07
3230 0.215149385714 200808 0.382449529171 2.20178934285e-07
3240 0.212533726001 201934 0.370969591141 9.29942347447e-07
3250 0.212485218487 203128 0.382184000015 9.29016884901e-07
3260 0.106593344938 204322 0.368528149128 9.28411568728e-07
3270 0.10659018244 205202 0.389723498821 9.27635196694e-07
3280 0.106833668444 206376 0.370008130074 9.27438055415e-07
3290 0.106821583582 207506 0.383720500469 9.27317542561e-07
3300 0.10560255087 208884 0.366400918961 9.27090195297e-07
3310 0.105569736578 209938 0.378376750946 9.26874223926e-07
3320 0.105554302083 211226 0.375972540379 7.56303341037e-07
3330 0.104132741883 212184 0.366473560333 7.55996973332e-07
3340 0.103666972448 213550 0.379008119106 7.55807767949e-07
3350 0.103658391106 214614 0.360767769814 7.55697137193e-07
3360 0.103656649493 215710 0.390827798843 7.55642975346e-07
3370 0.103648508555 216696 0.373008589745 7.55418309154e-07
3380 0.103644099644 217664 0.384231350422 7.55345442939e-07
3390 0.103414707669 219028 0.368754439354 7.55246092755e-07
3400 0.103973858402 220368 0.386496398449 7.55050632382e-07
3410 0.0805685308137 221834 0.371682579517 7.54903816356e-07
3420 0.080882744096 223066 0.384068500996 7.54667963426e-07
3430 0.0808397002136 224508 0.384672570229 7.54556782328e-07
3440 0.0808390603564 225850 0.392897090912 7.54512234353e-07
3450 0.0808283759151 227134 0.380804140568 7.54457757688e-07
3460 0.0808267260884 228300 0.385924348831 7.54339893382e-07
3470 0.0808245344654 229322 0.380449230671 7.5418786667e-07
3480 0.0808233049178 230418 0.389226310253 7.54158362755e-07
3490 0.080823382722 231418 0.405195360184 7.54033707976e-07
3500 0.0831313582049 232622 0.400242829323 1.45399651808e-06
3510 0.0831297971074 233618 0.409977841377 1.45396921394e-06
3520 0.0831298670515 234788 0.420834789276 1.45397043729e-06
3530 0.0831268374209 236006 0.415307250023 1.45391744799e-06
3537 0.0831265284276 236825 0.392697989941 1.45391204359e-06


==> modes.dat <==
-0.395684352135 1.73189959769 1.31203986671 -1.48926679881 1.60601968157
-0.39581680191 1.7316000095 1.31104409494 -1.48667273764 1.600725234
-0.396214062395 1.73070140632 1.30805817179 -1.4788998507 1.58487651728
-0.396875867143 1.72920427212 1.30308627225 -1.46597599277 1.55857716004
-0.397801772319 1.72710941316 1.29613534944 -1.44794747279 1.52199916986
-0.398991157058 1.72441795738 1.28721512691 -1.42487888067 1.4753818298
-0.400443223976 1.72113135357 1.27633808779 -1.3968528459 1.41903022276
-0.402156999822 1.71725137037 1.26351946087 -1.36396972874 1.35331327159
-0.404131336272 1.71278009493 1.24877720355 -1.32634724555 1.27866144741
-0.406364910869 1.70771993147 1.23213198173 -1.28412002929 1.19556403888
-0.408856228114 1.70207359947 1.21360714663 -1.23743912752 1.10456605118
-0.411603620689 1.69584413173 1.19322870839 -1.18647143931 1.00626475315
-0.414605250835 1.6890348722 1.17102530675 -1.13139909391 0.901305909482
-0.417859111868 1.68164947351 1.14702817851 -1.07241877313 0.790379624011
-0.42136302984 1.67369189437 1.12127112197 -1.00974098057 0.67421596925
-0.425114665341 1.66516639666 1.09379045822 -0.943589260293 0.553580278811
-0.429111515448 1.65607754237 1.06462498944 -0.874199368226 0.429268262798
-0.43335091581 1.64643019027 1.03381595408 -0.801818399523 0.302100840999
-0.437830042879 1.63622949241 1.00140697896 -0.726703875287 0.172918844604
-0.442545916282 1.62548089035 0.967444028354 -0.649122792377 0.0425775562949
-0.447495401329 1.61419011125 0.931975350029 -0.569350639917 -0.0880588935545
-0.452675211661 1.60236316367 0.895051418264 -0.487670386386 -0.218123171432
-0.458081912041 1.59000633323 0.856724873853 -0.404371441319 -0.346750484925
-0.463711921273 1.57712617803 0.817050461144 -0.319748595566 -0.473084269688
-0.469561515267 1.56372952391 0.776084962115 -0.23410094423 -0.596281933368
-0.475626830227 1.54982345945 0.733887127524 -0.147730796536 -0.715520470778
-0.48190386598 1.53541533084 0.690517605169 -0.0609425766672 -0.830002017488
-0.488388489434 1.52051273653 0.646038865284 0.0259582800843 -0.938959257649
-0.49507643816 1.50512352173 0.600515123129 0.112666431761 -1.0416606482
-0.501963324108 1.48925577265 0.554012258803 0.198877730554 -1.13741546953
-0.509044637443 1.47291781067 0.506597734339 0.284290315851 -1.22557857823
-0.516315750504 1.45611818625 0.458340508138 0.368605695428 -1.3055549457
-0.523771921883 1.43886567275 0.409310946797 0.451529810743 -1.37680382089
-0.531408300621 1.42116926003 0.359580734408 0.532774082526 -1.43884260541
-0.539219930516 1.40303814789 0.309222779382 0.612056432671 -1.491250322
-0.547201754545 1.38448173943 0.258311118901 0.689102278847 -1.53367070377
-0.555348619387 1.36550963423 0.206920821053 0.763645498164 -1.56581483264
-0.563655280054 1.3461316213 0.155127884768 0.83542935663 -1.58746338296
-0.572116404621 1.32635767208 0.103009137631 0.904207400786 -1.5984683136
-0.580726579048 1.30619793315 0.0506421316804 0.969744308862 -1.59875416156
-0.589480312096 1.2856627189 -0.0018949626939 1.03181669813 -1.58831878154
-0.598372040329 1.26476250408 -0.0545234646491 1.09021388594 -1.56723361179
-0.607396133195 1.24350791622 -0.107164292454 1.14473860186 -1.53564337494
-0.616546898183 1.22190972797 -0.159738074595 1.19520764849 -1.49376532026
-0.625818586058 1.19997884933 -0.212165262298 1.241452509 -1.44188790812
-0.635205396153 1.17772631981 -0.264366243311 1.2833198993 -1.38036899139
-0.644701481723 1.15516330053 -0.316261456813 1.32067226334 -1.30963347375
-0.654300955361 1.13230106618 -0.367771509304 1.35338820993 -1.23017050857
-0.66399789445 1.10915099701 -0.418817291298 1.38136289002 -1.14253019422
-0.673786346665 1.08572457068 -0.469320094677 1.40450831331 -1.04731979813
-0.683660335509 1.06203335415 -0.51920173053 1.42275360347 -0.945199581285
-0.693613865872 1.03808899541 -0.568384647302 1.4360451916 -0.836878192941
-0.703640929623 1.01390321533 -0.616792049078 1.44434694735 -0.723107683257
-0.713735511203 0.989487799379 -0.664348013821 1.44764024795 -0.604678198386
-0.723891593241 0.964854589346 -0.710977611381 1.44592398504 -0.482412343388
-0.734103162155 0.940015475098 -0.756607021071 1.43921450995 -0.357159284515
-0.744364213755 0.914982386306 -0.801163648636 1.4275455178 -0.229788658848
-0.754668758834 0.889767284193 -0.844576242404 1.41096787143 -0.10118426585
-0.765010828727 0.864382153307 -0.886775008425 1.38954936609 0.0277623422215
-0.775384480851 0.83883899332 -0.9276917244 1.36337443609 0.156158347283
-0.785783804198 0.813149810866 -0.967259852187 1.33254380494 0.283116219016
-0.79620292479 0.787326611429 -1.00541464869 1.29717408056 0.407760195793
-0.806636011075 0.761381391286 -1.04209327494 1.25739729723 0.529232722359
-0.817077279269 0.735326129517 -1.07723490309 1.21336040629 0.646700776965
-0.827520998615 0.709172780089 -1.11078082123 1.1652247179 0.759361978549
-0.837961496586 0.682933264021 -1.14267453575 1.11316529571 0.866450516583
-0.848393163979 0.65661946165 -1.17286187102 1.05737030717 0.967242786988
-0.858810459938 0.630243204984 -1.20129106626 0.998040331926 1.0610626941
-0.86920791686 0.60381627018 -1.22791286935 0.93538763081 1.14728661305
-0.879580145203 0.577350370133 -1.25268062737 0.869635378281 1.22534794005
-0.889921838171 0.550857147188 -1.27555037375 0.801016861201 1.29474117956
-0.900227776279 0.524348165999 -1.29648091176 0.729774646703 1.35502557251
-0.910492831788 0.497834906522 -1.31543389416 0.656159722318 1.40582820659
-0.920711972998 0.471328757166 -1.33237389892 0.580430611278 1.44684659413
-0.9308802684 0.444841008101 -1.34726850069 0.502852466244 1.47785067351
-0.940992890669 0.418382844735 -1.36008833795 0.423696144462 1.49868425005
-0.951045120506 0.39196534137 -1.37080717573 0.343237267687 1.50926583963
-0.961032350308 0.365599455036 -1.37940196352 0.26175526987 1.50958890947
-0.97095008767 0.339296019515 -1.38585288848 0.17953243606 1.49972153568
-0.980793958707 0.313065739573 -1.39014342365 0.0968529355407 1.47980543513
-0.990559711191 0.286919185382 -1.39226037109 0.0140018524646 1.45005444981
-1.0002432175 0.260866787159 -1.39219389974 -0.0687357827998 1.41075239897
-1.00984047738 0.234918830026 -1.389937578 -0.151075958519 1.36225044303
-1.01934762049 0.209085449086 -1.38548840091 -0.232736639461 1.30496384676
-1.02876090876 0.183376624727 -1.37884681165 -0.31343871485 1.23936832104
-1.03807673853 0.157802178166 -1.37001671755 -0.392906933134 1.16599579792
-1.04729164247 0.132371767226 -1.3590055003 -0.470870820942 1.08542985867
-1.05640229134 0.107094882351 -1.34582402046 -0.547065583092 0.998300731399
-1.06540549541 0.0819808428815 -1.33048661608 -0.62123298095 0.905279950836
-1.0742982058 0.0570387935636 -1.31301109544 -0.693122186449 0.807074729143
-1.08307751552 0.0322777013244 -1.29341872395 -0.762490609077 0.704422077996
-1.09174066026 0.00770635229682 -1.27173420503 -0.829104693336 0.598082747042
-1.100285019 -0.0166666508952 -1.24798565509 -0.892740684211 0.488835012203
-1.1087081144 -0.0408328915907 -1.22220457258 -0.953185358394 0.377468408004
-1.11700761293 -0.0647841412843 -1.19442580105 -1.010236719 0.264777422756
-1.12518132475 -0.0885123615558 -1.16468748638 -1.06370465165 0.151555231134
-1.13322720342 -0.112009705737 -1.13303102805 -1.11341154009 0.0385875167071
-1.14114334533 -0.135268520313 -1.09950102467 -1.15919283941 -0.0733535516171
-1.14892798895 -0.158281346065 -1.0641452137 -1.20089760507 -0.183515153196
-1.15657951379 -0.181040918948 -1.02701440546 -1.23838897641 -0.291169394468
-1.16409643918 -0.203540170707 -0.988162411606 -1.27154461302 -0.395618579215
-1.17147742286 -0.22577222924 -0.947645968005 -1.30025708266 -0.496200171255
-1.17872125925 -0.247730418699 -0.905524652259 -1.32443419979 -0.592291314959
-1.18582687758 -0.269408259347 -0.86186079593 -1.34399931344 -0.683313003185
-1.19279333984 -0.290799467152 -0.816719391599 -1.35889154389 -0.768733728756
-1.19961983843 -0.311897953155 -0.770167994915 -1.36906596713 -0.848072698469
-1.20630569363 -0.332697822578 -0.722276621771 -1.37449374685 -0.920902536145
-1.21285035097 -0.353193373708 -0.673117640781 -1.37516221341 -0.986851443714
-1.21925337827 -0.373379096552 -0.622765661219 -1.37107488967 -1.04560486462
-1.22551446258 -0.393249671259 -0.571297416611 -1.36225146351 -1.09690659053
-1.23163340689 -0.412799966331 -0.518791644166 -1.34872770722 -1.14055933411
-1.23761012676 -0.432025036625 -0.465328960241 -1.330555344 -1.17642479113
-1.24344464663 -0.450920121144 -0.410991732063 -1.30780186193 -1.20442314163
-1.24913709611 -0.469480640638 -0.355863945919 -1.28055027611 -1.22453210006
-1.25468770608 -0.487702195017 -0.300031072025 -1.24889883951 -1.23678543702
-1.26009680458 -0.505580560585 -0.243579926336 -1.21296070364 -1.24127107301
-1.26536481267 -0.523111687098 -0.186598529513 -1.17286352984 -1.23812875299
-1.27049224011 -0.540291694671 -0.129175963298 -1.12874905273 -1.2275472892
-1.27547968091 -0.557116870524 -0.071402224561 -1.0807725967 -1.20976151881
-1.2803278088 -0.573583665594 -0.0133680772618 -1.02910254754 -1.18504887246
-1.28503737261 -0.589688691008 0.0448350973998 -0.973919780242 -1.15372574509
-1.28960919153 -0.605428714442 0.103115452383 -0.915417045234 -1.11614360931
-1.29404415033 -0.620800656365 0.161380827481 -0.85379831477 -1.07268495168
-1.29834319449 -0.635801586183 0.219538902996 -0.789278091536 -1.02375911013
-1.30250732528 -0.650428718297 0.277497354144 -0.722080681761 -0.969798002182
-1.30653759477 -0.66467940808 0.335164005893 -0.652439435093 -0.911251853554
-1.31043510086 -0.67855114779 0.392446987974 -0.58059595369 -0.848584906792
-1.31420098225 -0.692041562424 0.449254889762 -0.506799273023 -0.782271257311
-1.31783641338 -0.705148405536 0.505496914762 -0.43130501722 -0.712790712032
-1.32134259939 -0.71786955501 0.561083034401 -0.354374531428 -0.640624871411
-1.3247207711 -0.730203008823 0.615924140852 -0.276273994315 -0.566253359767
-1.32797217998 -0.742146880794 0.669932198606 -0.197273513432 -0.490150277229
-1.33109809317 -0.753699396331 0.723020394515 -0.117646206513 -0.412780924141
-1.33409978854 -0.7648588882 0.77510328602 -0.0376672717874 -0.334598787376
-1.33697854977 -0.775623792307 0.8260969473 0.0423869496572 -0.256042828046
-1.33973566154 -0.785992643523 0.875919113065 0.122239916243 -0.177535106244
-1.34237240476 -0.795964071555 0.924489319725 0.201615829845 -0.0994787118991
-1.34489005189 -0.805536796863 0.971729043674 0.280240578109 -0.0222560536634
-1.34728986236 -0.81470962666 1.01756183643 0.35784267195 0.0537725151998
-1.3495730781 -0.823481450978 1.06191345639 0.434154174963 0.128269719537
-1.35174091911 -0.831851238825 1.10471199692 0.508911621559 0.200922068395
-1.35379457931 -0.83981803444 1.14588801058 0.581856920685 0.27144022335
-1.35573522231 -0.847380953653 1.18537462926 0.652738241968 0.339559068864
-1.35756397754 -0.85453918036 1.2231076799 0.721310881187 0.405037463873
-1.35928193633 -0.861291963131 1.25902579576 0.787338101994 0.467657777083
-1.36089014829 -0.867638611934 1.29307052282 0.850591951013 0.527225133896
-1.36238961779 -0.873578495022 1.32518642131 0.910854043386 0.58356647082
-1.36378130065 -0.879111035949 1.355321162 0.967916315954 0.63652941977
-1.36506610092 -0.884235710757 1.38342561722 1.02158174541 0.685981024017
-1.36624486797 -0.888952045319 1.40945394635 1.07166502889 0.73180635738
-1.36731839372 -0.893259612853 1.4333636756 1.11799322461 0.773907053547
-1.36828741002 -0.897158031612 1.45511577205 1.16040634999 0.812199802655
-1.3691525863 -0.900646962758 1.47467471166 1.19875793553 0.846614836871
-1.36991452743 -0.903726108422 1.49200854125 1.23291553202 0.877094430827
-1.37057377175 -0.906395209949 1.50708893421 1.26276116959 0.90359147688
-1.37113078934 -0.908654046351 1.51989123998 1.28819176661 0.926068154007
-1.37158598053 -0.910502432949 1.53039452708 1.30911948729 0.9444946842
-1.37193967463 -0.911940220221 1.53858161964 1.3254720464 0.958848263399
-1.37219212884 -0.912967292859 1.54443912745 1.33719296019 0.969112140136
-1.37234352748 -0.913583569027 1.54795746931 1.34424174242 0.97527488365
-1.37239398137 -0.913788999837 1.54913088979 1.34659404499 0.977329854665


==> n_width0.txt <==
bsize n
0 1.0
1 0.108186896571
2 0.0855554022961
3 0.0790297426406
4 0.0744867173133
5 0.0676691252537
6 0.0608556445902
7 0.0592864346938
8 0.0558045837152
9 0.0524806944325
10 0.0503727789578
11 0.0494170599488
12 0.0462485932452
13 0.045376630073
14 0.0334372215566
15 0.029694914938
16 0.0268259408525
17 0.0253306734524
18 0.024479234148
19 0.0134673082593
20 0.0117243044456
21 0.0107239783773
22 0.010678452957
23 0.00588350724017
24 0.0052002414901
25 0.00405179072736
26 0.00347283412787
27 0.00316460685738
28 0.00265167561788
29 0.00129128851462
30 0.00115233551499
31 0.000924428621038
32 0.000812596156314
33 0.000694267092256
34 0.000357840271704
35 0.000240907439328
36 0.000169929672902
37 0.000160770805015
38 7.52816704134e-05
39 2.95494105174e-05
40 4.95720206583e-06
41 2.07174619604e-06
42 1.44993061389e-06
43 5.88584022615e-07
44 2.12076005686e-07
45 1.45905676277e-07
46 3.77879269592e-08
47 2.43991696952e-08
48 5.86234344861e-09
49 2.82290775988e-09
50 1.06091080639e-09
51 2.92821860581e-10
52 5.1502545429e-11
53 4.00141581138e-11
54 1.72797937263e-11
55 6.50429220261e-12
56 4.84239322429e-12
57 2.28264929622e-12
58 1.33497637183e-12
59 1.17158621233e-12
60 6.86694338675e-13
61 6.25828647277e-13
62 3.95794374354e-13
63 3.71673997043e-13
64 3.20279419485e-13
65 2.43568445576e-13
66 2.15116778847e-13
67 1.78299179373e-13
68 1.70065773617e-13
69 1.30177670123e-13
70 1.24131808634e-13
71 9.11399457316e-14
72 7.72790833223e-14
73 7.4924849385e-14
74 6.97805975362e-14
75 6.05480895008e-14
76 5.50642053135e-14
77 4.84091487791e-14
78 4.59791351216e-14
79 3.56773975026e-14
80 3.50710045345e-14
81 3.07267035748e-14
82 2.90141245209e-14
83 2.89227958184e-14
84 2.71485247917e-14
85 2.45623279667e-14
86 2.31271554249e-14
87 2.24561156436e-14
88 2.20664616577e-14
89 2.15150744941e-14
90 2.05239472685e-14
91 1.87509990782e-14
92 1.77471824574e-14
93 1.70589338301e-14
94 1.55019902486e-14
95 1.49235517931e-14
96 1.48951448743e-14
97 1.45066443532e-14
98 1.28160914413e-14
99 1.21562915874e-14


==> n_width1.txt <==
bsize n
0 1.0
1 0.0919770579714
2 0.084480274541
3 0.0716604468652
4 0.0673357467642
5 0.0646185273003
6 0.0595300783733
7 0.0591979970064
8 0.0523029529485
9 0.0498899772339
10 0.048063147519
11 0.0426444938654
12 0.0365988455021
13 0.0350588732256
14 0.0314804572986
15 0.0313243831638
16 0.0262273735762
17 0.0248420959389
18 0.0243259863148
19 0.0232696005594
20 0.0216375379132
21 0.0155684506475
22 0.012653975187
23 0.0107182740651
24 0.00923932755341
25 0.00697892981113
26 0.00470347734773
27 0.00440139217638
28 0.00391145060318
29 0.00355772936181
30 0.00280839743115
31 0.00270721305838
32 0.00207130985827
33 0.00179659143678
34 0.00151987080605
35 0.000799741175425
36 0.000436120932454
37 0.000294361600275
38 0.000225200633649
39 6.94137185999e-05
40 2.7736561777e-05
41 1.17046450392e-05
42 5.41795647524e-06
43 1.9223273425e-06
44 6.82586127325e-07
45 3.06015069077e-07
46 2.0896925596e-07
47 6.05980785578e-08
48 1.68911713165e-08
49 4.25706688099e-09
50 2.21966616451e-09
51 4.75180023865e-10
52 9.0207386028e-11
53 5.0910223831e-11
54 1.07382214992e-11
55 5.50056816188e-12
56 3.64333880475e-12
57 2.60318584066e-12
58 1.76670658361e-12
59 1.0075404237e-12
60 7.38686127643e-13
61 5.45929281109e-13
62 4.56371198378e-13
63 3.68585762652e-13
64 3.13901747102e-13
65 2.2655204358e-13
66 1.95744945291e-13
67 1.76020418032e-13
68 1.43772496463e-13
69 1.37472521633e-13
70 1.28428408543e-13
71 1.04370684277e-13
72 8.59599959588e-14
73 6.95772606211e-14
74 5.80425906226e-14
75 5.51295721465e-14
76 5.01101527471e-14
77 4.44514338476e-14
78 4.25037476061e-14
79 3.59258454215e-14
80 3.0080162103e-14
81 2.96771736638e-14
82 2.79637239449e-14
83 2.58681366626e-14
84 2.52194152715e-14
85 2.32642432206e-14
86 2.23678288954e-14
87 2.14537139389e-14
88 2.0861939875e-14
89 1.93477928526e-14
90 1.92339558015e-14
91 1.87689126031e-14
92 1.64890351924e-14
93 1.63680857741e-14
94 1.48254286818e-14
95 1.4317110881e-14
96 1.41619026162e-14
97 1.14023176022e-14
98 1.1143756229e-14
99 1.09817046287e-14


==> omodes.dat <==
1.0 1.41425899842 1.41439531531 -1.41462253931 -1.41494071421
1.0 1.41398638653 1.41330486778 -1.41216903239 -1.41057892421
1.0 1.41316865598 1.41003520658 -1.40481702229 -1.39752044607
1.0 1.41180612201 1.4045913733 -1.39259201152 -1.37584578966
1.0 1.40989930991 1.39698176192 -1.37553640594 -1.34568858643
1.0 1.40744895478 1.38721810592 -1.3537093677 -1.30723476558
1.0 1.40445600129 1.37531546015 -1.32718660998 -1.26072140772
1.0 1.40092160328 1.36129217763 -1.29606013439 -1.2064352831
1.0 1.39684712332 1.34516988124 -1.26043791179 -1.14471108384
1.0 1.3922341322 1.32697343039 -1.22044350784 -1.07592936006
1.0 1.38708440832 1.30673088269 -1.17621565432 -1.000514174
1.0 1.381399937 1.28447345069 -1.12790776789 -0.918930485368
1.0 1.37518290971 1.26023545372 -1.07568741797 -0.831681284691
1.0 1.36843572323 1.23405426503 -1.01973574544 -0.739304492341
1.0 1.36116097873 1.2059702541 -0.960246834333 -0.642369641966
1.0 1.35336148076 1.17602672446 -0.897427038567 -0.541474369104
1.0 1.34504023617 1.14426984685 -0.831494266169 -0.437240726714
1.0 1.33620045297 1.11074858807 -0.762677223398 -0.330311349858
1.0 1.32684553906 1.07551463548 -0.691214621409 -0.22134549369
1.0 1.31697910094 1.03862231727 -0.61735434822 -0.111014968948
1.0 1.30660494231 1.00012851873 -0.541352608845 7.58859467392e-12
1.0 1.29572706259 0.960092594508 -0.463473036567 0.111014968942
1.0 1.28434965543 0.918576277093 -0.383985778461 0.221345493706
1.0 1.27247710703 0.875643581638 -0.303166558307 0.330311349847
1.0 1.26011399448 0.831360707248 -0.221295720171 0.437240726722
1.0 1.247265084 0.785795934906 -0.138657255949 0.541474369108
1.0 1.23393532909 0.739019522188 -0.0555378202617 0.64236964196
1.0 1.22012986861 0.691103594932 0.0277742638854 0.739304492347
1.0 1.20585402485 0.642122036025 0.110990005231 0.831681284704
1.0 1.1911133014 0.59215037148 0.193820746708 0.918930485364
1.0 1.17591338111 0.541265653982 0.275979166726 1.000514174
1.0 1.16026012382 0.489546344078 0.357180275832 1.07592936004
1.0 1.14415956417 0.437072189194 0.437142405274 1.14471108383
1.0 1.12761790922 0.383924100674 0.515588184044 1.20643528311
1.0 1.11064153611 0.330184029018 0.592245501022 1.26072140771
1.0 1.09323698954 0.275934837521 0.666848448873 1.30723476559
1.0 1.0754109793 0.221260174505 0.739138246406 1.34568858644
1.0 1.05717037766 0.166244344338 0.808864136245 1.37584578965
1.0 1.03852221671 0.110972177441 0.875784254646 1.39752044607
1.0 1.01947368568 0.0555288994894 0.939666470462 1.41057892422
1.0 1.00003212813 3.656485466e-14 1.00028919037 1.41494071422
1.0 0.980205039169 -0.0555288994894 1.0574421275 1.41057892421
1.0 0.960000062502 -0.110972177441 1.11092703093 1.39752044607
1.0 0.939424987536 -0.166244344338 1.1605583733 1.37584578964
1.0 0.918487746355 -0.221260174505 1.20616399442 1.34568858644
1.0 0.897196410664 -0.275934837521 1.24758569845 1.30723476558
1.0 0.875559188677 -0.330184029018 1.28467980262 1.2607214077
1.0 0.853584421956 -0.383924100674 1.31731763565 1.20643528311
1.0 0.831280582191 -0.437072189194 1.34538598411 1.14471108383
1.0 0.808656267938 -0.489546344078 1.36878748507 1.07592936006
1.0 0.7857202013 -0.541265653982 1.38744096388 1.00051417399
1.0 0.762481224568 -0.59215037148 1.40128171574 0.918930485352
1.0 0.738948296809 -0.642122036025 1.41026173013 0.831681284682
1.0 0.715130490416 -0.691103594932 1.41434985735 0.739304492352
1.0 0.691036987605 -0.739019522188 1.4135319166 0.642369641969
1.0 0.66667707688 -0.785795934906 1.40781074513 0.541474369107
1.0 0.642060149452 -0.831360707248 1.39720618842 0.437240726738
1.0 0.617195695614 -0.875643581638 1.38175503135 0.33031134986
1.0 0.592093301087 -0.918576277093 1.36151087057 0.221345493699
1.0 0.566762643321 -0.960092594508 1.33654392861 0.111014968951
1.0 0.541213487767 -1.00012851873 1.3069408103 -7.42745194442e-12
1.0 0.515455684112 -1.03862231727 1.27280420233 -0.111014968942
1.0 0.489499162477 -1.07551463548 1.23425251706 -0.22134549371
1.0 0.463353929598 -1.11074858807 1.19141948181 -0.330311349866
1.0 0.437030064958 -1.14426984685 1.14445367493 -0.437240726723
1.0 0.41053771691 -1.17602672446 1.09351801045 -0.54147436913
1.0 0.383887098756 -1.2059702541 1.03878917297 -0.642369641955
1.0 0.357088484818 -1.23405426503 0.98045700477 -0.739304492334
1.0 0.330152206472 -1.26023545372 0.918723847282 -0.831681284682
1.0 0.303088648165 -1.28447345069 0.853803839224 -0.918930485329
1.0 0.275908243415 -1.30673088269 0.785922173801 -1.00051417399
1.0 0.248621470785 -1.32697343039 0.71531431755 -1.07592936006
1.0 0.221238849846 -1.34516988124 0.642225193566 -1.14471108382
1.0 0.193770937118 -1.36129217763 0.56690833191 -1.20643528315
1.0 0.166228322005 -1.37531546015 0.489624990182 -1.26072140772
1.0 0.13862162271 -1.38721810592 0.410643247261 -1.30723476559
1.0 0.110961482141 -1.39698176192 0.330237073409 -1.34568858641
1.0 0.0832585638077 -1.4045913733 0.248685379922 -1.37584578965
1.0 0.0555235477134 -1.41003520658 0.166271051656 -1.39752044606
1.0 0.0277671262346 -1.41330486778 0.083279965752 -1.41057892423
1.0 -1.31474581537e-14 -1.41439531531 -2.50490966262e-13 -1.41494071422
1.0 -0.0277671262346 -1.41330486778 -0.0832799657526 -1.41057892421
1.0 -0.0555235477135 -1.41003520658 -0.166271051656 -1.39752044606
1.0 -0.0832585638077 -1.40459137329 -0.248685379923 -1.37584578967
1.0 -0.110961482141 -1.39698176192 -0.330237073409 -1.34568858644
1.0 -0.13862162271 -1.38721810592 -0.410643247262 -1.30723476559
1.0 -0.166228322005 -1.37531546015 -0.489624990182 -1.2607214077
1.0 -0.193770937118 -1.36129217763 -0.566908331912 -1.20643528312
1.0 -0.221238849846 -1.34516988124 -0.642225193565 -1.14471108386
1.0 -0.248621470785 -1.32697343039 -0.71531431755 -1.07592936005
1.0 -0.275908243415 -1.30673088269 -0.785922173801 -1.00051417401
1.0 -0.303088648165 -1.28447345069 -0.853803839224 -0.918930485348
1.0 -0.330152206472 -1.26023545372 -0.918723847281 -0.83168128469
1.0 -0.357088484818 -1.23405426503 -0.98045700477 -0.739304492324
1.0 -0.383887098756 -1.2059702541 -1.03878917297 -0.642369641957
1.0 -0.41053771691 -1.17602672446 -1.09351801045 -0.5414743691
1.0 -0.437030064958 -1.14426984685 -1.14445367493 -0.437240726748
1.0 -0.463353929598 -1.11074858807 -1.19141948181 -0.330311349861
1.0 -0.489499162477 -1.07551463548 -1.23425251707 -0.221345493705
1.0 -0.515455684112 -1.03862231727 -1.27280420233 -0.111014968948
1.0 -0.541213487767 -1.00012851873 -1.3069408103 8.58124089448e-12
1.0 -0.566762643321 -0.960092594508 -1.33654392861 0.111014968936
1.0 -0.592093301087 -0.918576277093 -1.36151087057 0.221345493696
1.0 -0.617195695615 -0.875643581638 -1.38175503135 0.330311349861
1.0 -0.642060149452 -0.831360707248 -1.39720618842 0.437240726739
1.0 -0.66667707688 -0.785795934906 -1.40781074513 0.541474369114
1.0 -0.691036987605 -0.739019522188 -1.4135319166 0.642369641946
1.0 -0.715130490416 -0.691103594932 -1.41434985735 0.739304492352
1.0 -0.738948296809 -0.642122036025 -1.41026173013 0.831681284695
1.0 -0.762481224568 -0.59215037148 -1.40128171574 0.918930485343
1.0 -0.7857202013 -0.541265653982 -1.38744096388 1.00051417399
1.0 -0.808656267938 -0.489546344078 -1.36878748507 1.07592936006
1.0 -0.831280582191 -0.437072189194 -1.34538598411 1.14471108383
1.0 -0.853584421956 -0.383924100674 -1.31731763565 1.20643528311
1.0 -0.875559188677 -0.330184029018 -1.28467980262 1.26072140771
1.0 -0.897196410664 -0.275934837521 -1.24758569845 1.30723476559
1.0 -0.918487746355 -0.221260174505 -1.20616399442 1.34568858643
1.0 -0.939424987536 -0.166244344338 -1.1605583733 1.37584578966
1.0 -0.960000062502 -0.110972177441 -1.11092703093 1.39752044607
1.0 -0.980205039169 -0.0555288994894 -1.0574421275 1.4105789242
1.0 -1.00003212813 4.58159317374e-14 -1.00028919037 1.41494071423
1.0 -1.01947368568 0.0555288994895 -0.939666470463 1.41057892422
1.0 -1.03852221671 0.110972177441 -0.875784254645 1.39752044607
1.0 -1.05717037766 0.166244344338 -0.808864136245 1.37584578967
1.0 -1.0754109793 0.221260174505 -0.739138246405 1.34568858644
1.0 -1.09323698954 0.275934837521 -0.666848448872 1.30723476559
1.0 -1.11064153611 0.330184029018 -0.592245501023 1.26072140772
1.0 -1.12761790922 0.383924100674 -0.515588184044 1.20643528313
1.0 -1.14415956417 0.437072189194 -0.437142405273 1.14471108384
1.0 -1.16026012382 0.489546344078 -0.357180275832 1.07592936007
1.0 -1.17591338111 0.541265653982 -0.275979166726 1.00051417399
1.0 -1.1911133014 0.59215037148 -0.193820746707 0.918930485352
1.0 -1.20585402485 0.642122036025 -0.11099000523 0.831681284687
1.0 -1.22012986861 0.691103594932 -0.0277742638856 0.73930449233
1.0 -1.23393532909 0.739019522188 0.0555378202611 0.642369641951
1.0 -1.247265084 0.785795934906 0.138657255949 0.541474369096
1.0 -1.26011399448 0.831360707248 0.221295720171 0.437240726749
1.0 -1.27247710703 0.875643581638 0.303166558307 0.330311349865
1.0 -1.28434965543 0.918576277093 0.38398577846 0.221345493689
1.0 -1.29572706259 0.960092594508 0.463473036567 0.11101496894
1.0 -1.30660494231 1.00012851873 0.541352608845 -3.17196755334e-11
1.0 -1.31697910094 1.03862231727 0.617354348221 -0.111014968954
1.0 -1.32684553907 1.07551463548 0.691214621408 -0.221345493688
1.0 -1.33620045297 1.11074858807 0.762677223397 -0.330311349876
1.0 -1.34504023617 1.14426984685 0.831494266169 -0.437240726728
1.0 -1.35336148076 1.17602672446 0.897427038567 -0.541474369103
1.0 -1.36116097873 1.2059702541 0.960246834333 -0.642369641952
1.0 -1.36843572323 1.23405426503 1.01973574544 -0.739304492343
1.0 -1.37518290971 1.26023545372 1.07568741797 -0.831681284684
1.0 -1.381399937 1.28447345069 1.12790776789 -0.918930485356
1.0 -1.38708440832 1.30673088269 1.17621565432 -1.000514174
1.0 -1.3922341322 1.32697343039 1.22044350784 -1.07592936006
1.0 -1.39684712332 1.34516988124 1.26043791179 -1.14471108383
1.0 -1.40092160328 1.36129217763 1.29606013439 -1.20643528311
1.0 -1.40445600129 1.37531546015 1.32718660998 -1.26072140771
1.0 -1.40744895478 1.38721810592 1.3537093677 -1.30723476558
1.0 -1.40989930991 1.39698176192 1.37553640594 -1.34568858642
1.0 -1.41180612201 1.4045913733 1.39259201152 -1.37584578968
1.0 -1.41316865598 1.41003520658 1.40481702229 -1.39752044607
1.0 -1.41398638653 1.41330486778 1.41216903239 -1.4105789242
1.0 -1.41425899842 1.41439531531 1.41462253931 -1.41494071421


==> svals_816.dat <==
7.22110721327 0.0
6.29143992988 6.29143992988
5.48284547357 7.75391442912
4.46624082698 7.73575603117
4.425024786 8.85004957201
4.03977568614 9.03321304805
3.10116731644 7.59627753227
2.99809101343 7.93220322947
2.78880770894 7.88793936966
2.72434533311 8.17303599934
2.68486878429 8.49030057703
2.64025528002 8.75673611458
2.27620636555 7.8850101473
2.19555091923 7.91617141717
2.05541466552 7.69065746613
1.89695131116 7.34686083668
1.59140341005 6.36561364021
1.40997920972 5.8134932116
1.24074396747 5.26403083869
1.18844565998 5.18031453176
1.12607920276 5.03597929085
0.846788687698 3.88047325901
0.659109099851 3.09149570939
0.614690092608 2.9479501232
0.569386897068 2.78941472809
0.452501648082 2.26250824041
0.407828167314 2.07952378333
0.397656750528 2.06628508766
0.362395642646 1.91761749331
0.310676368998 1.67304344874
0.298757176891 1.63636045
0.267459605171 1.48915205817
0.247389176253 1.39944451297
0.233216171983 1.33972491014
0.20127708417 1.17363699533
0.122416662963 0.724226744873
0.0967125166141 0.580275099685
0.0877094638629 0.533515840338
0.0664500784986 0.409625794395
0.0581166061661 0.362938089181
0.0540361785437 0.341754800499
0.0534646506258 0.342340800268
0.0504157801903 0.326731598522
0.0409535989255 0.268550707303
0.0263738287358 0.174944188404
0.0219690188429 0.147372658595
0.0200024960882 0.135663528957
0.0170763981817 0.117069887752
0.0136517410979 0.0945820367736
0.011100369482 0.0777025863738
0.0102966799595 0.0728085222309
0.00985440078191 0.0703744978902
0.00926458936814 0.0668079040259
0.00758094639147 0.0551901227946
0.00619737485946 0.0455412184513
0.00486464134596 0.0360771457901
0.00455784818378 0.0341078126493
0.00351935426815 0.0265705420436
0.0027775408257 0.0211531207208
0.00256283557501 0.0196855135795
0.00240698145586 0.0186443981864
0.00224611369298 0.0175427087427
0.00198793939694 0.0156530504645
0.00184609421618 0.0146529185784
0.00182266237705 0.0145812990164
0.00174582289079 0.0140752741284
0.00149494160137 0.0121449629822
0.00129649696492 0.0106122850256
0.00125367903701 0.0103381021804
0.00119768931036 0.00994875460576
0.00115265410937 0.00964379617733
0.00111911202104 0.00942980550225
0.00101066449881 0.00857577264737
0.00090127852566 0.00770052709882
0.000784140993357 0.00674543588008
0.000728465659969 0.00630869767318
0.000713365010993 0.00621897198555
0.000600592553102 0.00527017826481
0.000574618783596 0.00507489568602
0.000490097309479 0.00435608017006
0.00048112555289 0.00430331776789
0.000439875848383 0.00395888263545
0.000408690853138 0.0037008530776
0.00038807159271 0.00353550046933
0.000370951378026 0.0033998255379
0.000333152910028 0.00307151806508
0.000310206919275 0.00287674062402
0.000300625346167 0.00280404655667
0.000272900475908 0.00256003338612
0.000253590927717 0.00239237202735
0.000245473334956 0.0023287645299
0.000222463613311 0.00212216761626
0.00021578907178 0.00206977606566
0.000201959631882 0.00194762815769
0.000186786319739 0.00181096055968
0.000176038422637 0.00171581030222
0.000154770901799 0.00151643894576
0.000138910439329 0.00136810916414
0.000132200310939 0.00130871630876
0.000126005076461 0.0012537346809
0.000121477165095 0.00121477165095
0.000109020443754 0.00109564189989
0.000107132626624 0.00108198649165
9.90758970434e-05 0.00100551053581
9.52224217836e-05 0.000971081973613
9.4528430304e-05 0.000968628171309
8.55596901859e-05 0.000880890925132
8.11694287798e-05 0.000839623099982
7.91819908533e-05 0.000822883387214
7.20112278665e-05 0.00075181929101
6.80155826238e-05 0.000713353448693
6.6015478312e-05 0.000695516221824
6.42668226718e-05 0.000680136121367
6.30806537486e-05 0.00067055654731
5.5806896763e-05 0.000595854603741
5.51428283586e-05 0.00059134095472
5.45370494438e-05 0.0005873819987
5.32566953125e-05 0.000576059237133
5.26286620895e-05 0.000571693603823
4.51358094437e-05 0.000492373551282
4.40172079634e-05 0.000482184354399
4.39956882809e-05 0.00048395257109
4.16577706695e-05 0.000460125116216
3.67881137966e-05 0.000407999919064
3.59977888886e-05 0.000400854412229
3.51309454849e-05 0.000392775911091
3.22887162744e-05 0.000362439941272
3.063659839e-05 0.000345256929598
2.94489159774e-05 0.000333176450979
2.74978769777e-05 0.000312315846121
2.63228923983e-05 0.000300127150301
2.54819609675e-05 0.000291654373964
2.34984844249e-05 0.000269977031755
2.23300453236e-05 0.000257522645436
2.05293378599e-05 0.000237644266788
2.03593692632e-05 0.000236554494287
2.01842684234e-05 0.000235386996419
1.93257002398e-05 0.000226201521872
1.83557779641e-05 0.000215631566993
1.70987137975e-05 0.000201590862592
1.68008438724e-05 0.000198790265545
1.62536730287e-05 0.000193001673714
1.58761468233e-05 0.000189186123671
1.46842553932e-05 0.00017559815481
1.38539691949e-05 0.000166247630339
1.31992700002e-05 0.000158940258078
1.28863013003e-05 0.000155705771042
1.17879984272e-05 0.000142921885368
1.11181814654e-05 0.000135258515245
1.08641900841e-05 0.000132614340481
1.03401713259e-05 0.000126640718007
1.00242173764e-05 0.000123179645378
9.68544012131e-06 0.000119410125417
9.56706070698e-06 0.000118338005465
8.86825059036e-06 0.000110052095637
8.57467504757e-06 0.000106753843428
8.26379272906e-06 0.000103214738104
7.44335838986e-06 9.32650133052e-05
6.8711170191e-06 8.63686016805e-05
6.61072399827e-06 8.33580578782e-05
6.11382427056e-06 7.73344396359e-05
5.70172311107e-06 7.2346755809e-05
5.55201164278e-06 7.0665571473e-05
5.39493371608e-06 6.88779028248e-05
5.25133597798e-06 6.7249913359e-05
4.68503108843e-06 6.01803139691e-05
4.43429892162e-06 5.713194509e-05
4.18217501347e-06 5.40456119388e-05
3.96823195069e-06 5.14341646071e-05
3.87937847538e-06 5.04319201799e-05
3.79533212581e-06 4.94850766463e-05
3.58870992363e-06 4.69284716843e-05
3.52531528377e-06 4.62340765042e-05
3.08583617689e-06 4.05878379509e-05
2.93990223272e-06 3.87799738783e-05
2.89145970073e-06 3.82504164705e-05
2.79238783865e-06 3.70452109199e-05
2.68910489837e-06 3.57762137787e-05
2.62975098658e-06 3.50852542352e-05
2.46084707195e-06 3.29238899245e-05
2.41280206905e-06 3.23711366558e-05
2.27767285157e-06 3.06429542472e-05
2.15473171571e-06 2.90689200959e-05
1.93715560073e-06 2.62053552413e-05
1.90336004527e-06 2.58184318074e-05
1.78663350667e-06 2.43008429509e-05
1.75273407393e-06 2.39041057667e-05
1.69314551014e-06 2.31534166239e-05
1.58933799061e-06 2.17919046139e-05
1.5673264653e-06 2.15471764979e-05
1.36495312788e-06 1.8814580459e-05
1.34847810575e-06 1.86363382004e-05
1.28132058874e-06 1.77544988839e-05
1.25954618201e-06 1.74981747858e-05
1.17463850973e-06 1.63608212489e-05
1.16792561612e-06 1.63091936567e-05
1.14890111783e-06 1.60846156496e-05
1.07654014669e-06 1.51099610001e-05
1.06283609625e-06 1.49554295279e-05
1.00388654263e-06 1.41615624104e-05


==> timings.dat <==
domainnum assemblytime num_dofs factorizationtime testvector_generation_time resulting_basis_size basis_generation_time total_time 
816 6.91415 394422 121.511 29.8807 106 420.546 578.886
817 8.02629 399921 82.6448 27.9295 121 469.067 587.693
818 7.72923 395745 70.9669 25.968 116 439.37 544.059
819 7.66629 385383 43.6914 19.3307 120 403.723 474.433
820 7.03054 365149 32.0418 16.2023 107 303.428 358.726
821 6.9862 345178 35.1582 15.2836 88 205.049 262.497
822 6.56402 343729 30.8139 14.8834 95 244.068 296.351
823 6.68051 348205 45.4756 17.0891 138 425.408 494.675
824 7.23142 359842 42.3006 17.9555 127 386.277 453.784
825 8.11308 353213 62.9554 19.7048 107 320.804 411.6
826 7.38956 358154 46.673 19.2751 94 264.688 338.045
827 7.32021 354729 42.3878 18.1687 88 248.447 316.347
828 7.30528 358521 27.394 14.3465 91 219.225 268.292
829 6.74903 358206 25.2647 13.0462 94 220.287 265.367
830 7.19637 344408 32.7364 15.5536 97 254.278 309.788
831 6.81392 349675 33.3781 16.0013 82 212.705 268.92
832 6.41486 343915 35.27 16.1163 93 255.552 313.375
833 6.89306 361685 35.8899 16.4819 83 227.319 286.606
834 8.21395 367745 54.2548 19.4145 87 256.124 338.033
835 7.92819 385198 78.4842 26.0517 90 291.095 403.581
836 7.43798 383099 49.91 21.7044 88 264.741 343.815
837 6.59765 362101 42.2054 18.137 75 192.917 259.879
838 6.69206 370705 65.2089 21.7295 68 176.719 270.37
839 4.74039 248184 64.2522 18.6825 48 121.645 209.336
840 4.90064 255896 26.4669 12.2794 62 147.361 191.024
841 6.91316 376869 38.1098 18.786 84 225.326 289.156
842 7.28265 359717 25.6337 13.9297 88 211.082 257.948
843 7.26924 365530 27.8688 14.6252 97 253.367 303.15
844 6.80822 366206 39.4219 17.8979 109 328.673 392.822
845 6.85835 369520 43.3741 18.6978 101 301.769 370.72
846 6.64299 367665 33.2659 16.0091 92 250.805 306.742
847 6.58459 365289 31.6249 15.0631 93 249.306 302.597
848 6.38113 366609 33.9414 16.0201 99 263.174 319.535
849 6.98301 362108 50.8542 19.5185 114 366.314 443.688
850 7.0805 367588 55.8836 21.548 105 328.902 413.436
851 7.02475 360732 49.0155 19.8576 104 314.499 390.416
852 6.48259 359884 47.8069 19.3705 106 318.66 392.338
853 6.5561 361339 43.1885 18.2066 96 273.209 341.179
854 6.7177 368691 47.5827 19.8373 90 265.496 339.653
855 7.05408 385422 62.7352 23.6158 93 302.439 395.864



==> twosquares_adaptive_convergence.dat <==
10000.0 0.707106781188 0.707106781188 0.707106781188 0.707106781188 0.707106781188
4941.71336132 0.707106781188 0.707106781188 0.707106781188 0.707106781188 0.707106781188
2442.05309455 0.707106781188 0.707106781188 0.707106781188 0.707106781188 0.707106781188
1206.79264064 0.707106781188 0.707106781188 0.707106781188 0.707106781188 0.707106781188
596.362331659 0.707106781188 0.707106781188 0.707106781188 0.707106781188 0.707106781188
294.705170255 0.707106781188 0.707106781188 0.707106781188 0.707106781188 0.707106781188
145.63484775 0.000193461101544 0.707106781188 0.707106781188 0.707106781188 0.707106781188
71.9685673001 0.000123683999564 0.0643521741216 0.0829190842569 0.153884572959 0.707106781188
35.5648030622 0.000123683999564 0.0615928529334 0.0707371256988 0.100490286435 0.707106781188
17.5751062485 6.37989045683e-06 0.00754194126607 0.0623847124501 0.0742022136453 0.349838496686
8.68511373751 6.37989045683e-06 0.00352920907444 0.00575430710915 0.0153640585208 0.18389446522
4.29193426013 6.01609456278e-06 0.00315251676276 0.00447836107279 0.00777791510294 0.0950144640971
2.12095088792 5.34940175484e-06 0.00282442769339 0.00383405118532 0.00599758321037 0.0700367049701
1.04811313415 5.00986286159e-06 0.000375785728823 0.00298480887106 0.00412998017615 0.0199627720432
0.517947467923 3.92252982467e-07 0.000190957121359 0.000365460052983 0.0019591425328 0.0139896658442
0.25595479227 2.51152902861e-07 0.000158804156029 0.000241577895463 0.000439143646456 0.00570514666609
0.126485521686 2.31060099003e-07 0.000137128031616 0.000204454126082 0.000336135705431 0.00327218749458
0.0625055192527 2.29171566377e-07 2.32195710931e-05 0.000154221131946 0.000230981154007 0.0012152051999
0.0308884359648 2.56706526472e-08 1.02640526194e-05 2.45129670912e-05 0.000137588149074 0.000671667895859
0.0152641796718 1.29113572641e-08 7.92783287031e-06 1.26611430212e-05 2.44757216575e-05 0.000428513593809
0.00754312006335 1.22704208389e-08 6.82108494122e-06 1.05970689759e-05 1.80973504679e-05 0.000200749841091
0.00372759372031 1.06689967117e-08 1.8880882045e-06 8.11358954974e-06 1.2723014225e-05 0.000140126386733
0.00184206996933 2.71405596121e-09 5.61724979869e-07 2.14469319695e-06 7.79319255133e-06 3.05505999973e-05
0.000910298177992 5.61035399959e-10 3.97808344033e-07 6.70471006331e-07 1.48753283653e-06 1.86272577698e-05
0.000449843266897 4.76517188424e-10 3.40290852111e-07 5.38489538364e-07 9.54432194737e-07 8.5252320585e-06
0.000222299648253 4.55482713878e-10 2.4997912296e-07 4.28452267282e-07 6.92756167743e-07 3.86663535225e-06
0.000109854114199 2.82572854454e-10 3.20835663473e-08 2.67635220116e-07 4.38709875804e-07 2.8526344972e-06
5.42867543932e-05 6.73883951864e-11 2.01060555847e-08 3.78348355428e-08 1.27728170507e-07 1.18249546774e-06
2.68269579528e-05 3.51247994208e-11 1.65867204091e-08 2.6761332236e-08 4.92579463348e-08 5.96654031718e-07
1.32571136559e-05 2.10550738194e-11 1.32702805683e-08 2.18963583017e-08 3.68198352255e-08 3.00157313639e-07
6.5512855686e-06 9.5162327835e-13 2.04562228284e-09 1.52523298415e-08 2.43413698262e-08 1.3105883787e-07
3.23745754282e-06 9.5162327835e-13 1.02651940515e-09 2.38821967797e-09 1.31628227431e-08 5.64059925965e-08
1.59985871961e-06 9.29769271945e-13 8.03823418284e-10 1.33003999927e-09 2.65142978691e-09 4.56394175247e-08
7.90604321091e-07 9.29769271945e-13 6.71609973317e-10 1.08944301002e-09 1.89763866052e-09 1.93990166012e-08
3.90693993705e-07 8.48729572968e-13 1.79856638792e-10 8.17935211874e-10 1.31533958057e-09 7.98727917366e-09
1.93069772888e-07 8.35870694408e-13 5.59915857661e-11 2.27062892798e-10 7.89967148897e-10 5.73140853345e-09
9.5409547635e-08 8.51734836162e-14 3.90665675132e-11 6.86614969731e-11 1.64280148043e-10 2.12282815944e-09
4.71486636346e-08 4.59635242503e-14 3.26922376448e-11 5.33224179715e-11 9.54631705751e-11 1.20140679607e-09
2.32995181052e-08 3.90053862638e-14 2.38575388899e-11 4.24270519377e-11 7.03144944737e-11 6.51624861083e-10
1.15139539933e-08 3.44898940005e-14 3.23340921269e-12 2.67747482303e-11 4.47567491818e-11 2.40272416469e-10
5.68986602902e-09 2.40739910113e-15 1.93757946564e-12 3.88746184456e-12 1.90401369736e-11 1.38329644165e-10
2.81176869797e-09 1.77021624503e-15 1.56729075831e-12 2.58488150752e-12 4.90336104394e-12 5.63078601572e-11
1.38949549437e-09 1.77021624503e-15 1.26204867687e-12 2.12057661699e-12 3.61682370957e-12 2.65004125315e-11
6.86648845004e-10 1.77021624503e-15 2.33441883812e-13 1.51879097719e-12 2.4577458089e-12 1.2059990473e-11
3.3932217719e-10 6.23202045771e-16 1.00193084283e-13 2.79989651735e-13 1.38164390256e-12 6.36624857412e-12
1.67683293681e-10 6.23202045771e-16 7.44060121364e-14 1.27521558133e-13 2.74790161883e-13 3.25269837806e-12
8.28642772855e-11 2.50184341542e-16 6.22064889447e-14 1.02699035525e-13 1.8188286663e-13 2.45474613486e-12
4.09491506238e-11 2.50184341542e-16 3.79660449554e-14 7.92861093576e-14 1.3019793268e-13 7.65921650726e-13
2.02358964773e-11 nan nan nan nan nan
1e-11 nan nan nan nan nan


==> twosquares_adaptive_num_testvecs.dat <==
10000.0 0.144124276002 0.707106781188 0.707106781188 0.707106781188 0.707106781188 0.707106781188
5179.47467923 0.0930463803119 0.707106781188 0.707106781188 0.707106781188 0.707106781188 0.707106781188
2682.69579528 0.0465815310144 0.707106781188 0.707106781188 0.707106781188 0.707106781188 0.707106781188
1389.49549437 0.0225368593998 0.707106781188 0.707106781188 0.707106781188 0.707106781188 0.707106781188
719.685673001 0.0134380907727 0.707106781188 0.707106781188 0.707106781188 0.707106781188 0.707106781188
372.759372031 0.0134380907727 0.313821448097 0.707106781188 0.707106781188 0.707106781188 0.707106781188
193.069772888 0.00180503533638 0.243870671308 0.707106781188 0.707106781188 0.707106781188 0.707106781188
100.0 0.00180503533638 0.112268775081 0.707106781188 0.707106781188 0.707106781188 0.707106781188
51.7947467923 0.000629259179553 0.0622459357519 0.707106781188 0.707106781188 0.707106781188 0.707106781188
26.8269579528 0.000579267939589 0.0257638661491 0.707106781188 0.707106781188 0.707106781188 0.707106781188
13.8949549437 0.000168763160418 0.0117133637084 0.349838496686 0.707106781188 0.707106781188 0.707106781188
7.19685673001 8.28434309429e-05 0.00744964625881 0.154914342768 0.707106781188 0.707106781188 0.707106781188
3.72759372031 4.23069310976e-05 0.00524465953757 0.0922082773569 0.292216871737 0.707106781188 0.707106781188
1.93069772888 3.54945091634e-05 0.00421243798638 0.0385842291574 0.187541867725 0.319332940967 0.47185662771
1.0 1.70585324825e-05 0.00108778810897 0.0177679574387 0.0906594040181 0.165878427156 0.247346169516
0.517947467923 9.3913387845e-06 0.000368922353576 0.0139896658442 0.0437935262673 0.092915857208 0.127612800795
0.268269579528 3.3350109805e-06 0.000229827970651 0.00574890381094 0.0226450795492 0.0552678174938 0.0680356304086
0.138949549437 2.89673268635e-06 0.000173228041027 0.00327218749458 0.0106429148582 0.0249317113577 0.0326670363953
0.0719685673001 1.09396111595e-06 5.86933785367e-05 0.0012152051999 0.00613897450848 0.0118681443453 0.0192214326009
0.0372759372031 6.63507101611e-07 3.54775190025e-05 0.00073423029716 0.00337864610808 0.00614222040136 0.00953802905199
0.0193069772888 3.03726260349e-07 1.8114268958e-05 0.00043328227937 0.00150561088475 0.0036462607968 0.00499632498934
0.01 1.24340156262e-07 1.06784535226e-05 0.000200749841091 0.0010355440308 0.00154502222173 0.00267894549678
0.00517947467923 7.83244738692e-08 1.06784535226e-05 0.000140126386733 0.000463417619414 0.000914398338228 0.00128981479011
0.00268269579528 5.73853196858e-08 2.58317402559e-06 4.68552785888e-05 0.000243373188702 0.000495054724121 0.000661944275497
0.00138949549437 3.53939685336e-08 1.04153860391e-06 2.75367491783e-05 0.000127374139098 0.000263726201566 0.000348992670833
0.000719685673001 1.87761619608e-08 8.14346196358e-07 1.86272577698e-05 5.84595075975e-05 0.000134047775657 0.00020133384592
0.000372759372031 9.93508560554e-09 3.59274392287e-07 8.04360372189e-06 3.09791926664e-05 5.8566350103e-05 8.76215136507e-05
0.000193069772888 3.06912379728e-09 1.60804406108e-07 3.75924969328e-06 1.98947142629e-05 3.51465256087e-05 4.97815409757e-05
0.0001 3.06912379728e-09 9.29707984327e-08 2.8526344972e-06 1.00236047923e-05 1.72160519675e-05 2.42191089049e-05
5.17947467923e-05 1.22252402806e-09 7.41819460504e-08 1.18249546774e-06 4.12130936083e-06 9.51496222897e-06 1.36233967986e-05
2.68269579528e-05 3.15874040331e-10 3.42614756091e-08 5.96654031718e-07 2.15935123938e-06 4.59835589819e-06 7.08924537194e-06
1.38949549437e-05 2.59127297643e-10 1.27664138018e-08 3.93476342716e-07 1.24700084111e-06 2.39676797357e-06 3.188025214e-06
7.19685673001e-06 2.59127297643e-10 4.67034940272e-09 1.3105883787e-07 6.7621022206e-07 1.38529793541e-06 1.70389738746e-06
3.72759372031e-06 5.67996815165e-11 3.68546136982e-09 6.80775013107e-08 3.56914517276e-07 6.55872266812e-07 9.36737103611e-07
1.93069772888e-06 4.82612121172e-11 1.97076657878e-09 4.56394175247e-08 1.69819526159e-07 3.6453637663e-07 5.26185810795e-07
1e-06 1.3924204096e-11 1.12606130963e-09 2.00036147534e-08 8.3863941126e-08 1.7182469322e-07 2.55720682289e-07
5.17947467923e-07 9.82896761266e-12 5.50814091561e-10 8.8253383187e-09 4.40278318203e-08 1.00113376343e-07 1.32199399906e-07
2.68269579528e-07 nan 2.12123151588e-10 5.73140853345e-09 2.21094696221e-08 4.71302804358e-08 6.83605234474e-08
1.38949549437e-07 nan 1.37534990034e-10 3.23441557627e-09 1.38143405063e-08 2.55480224882e-08 3.6041023098e-08
7.19685673001e-08 nan 8.10221518904e-11 1.62009465148e-09 6.72378691801e-09 1.34513218783e-08 1.87370480814e-08
3.72759372031e-08 nan 5.33588512429e-11 1.01075019763e-09 3.34745834153e-09 6.41310175558e-09 9.24933147612e-09
1.93069772888e-08 nan 1.55911149975e-11 4.47556581812e-10 1.90450806946e-09 3.5263882388e-09 4.89984138209e-09
1e-08 nan 7.15704518272e-12 2.40272416469e-10 8.84866566337e-10 1.753581138e-09 2.46458494326e-09
5.17947467923e-09 nan 5.15755103991e-12 1.38329644165e-10 4.10885314573e-10 9.30456781055e-10 1.30144951814e-09
2.68269579528e-09 nan 3.76073526609e-12 5.63078601572e-11 2.24530793092e-10 4.90743778879e-10 7.12565418372e-10
1.38949549437e-09 nan 1.58673795706e-12 2.65004125315e-11 1.18657982056e-10 2.42440881781e-10 3.24345657666e-10
7.19685673001e-10 nan nan 1.3480846204e-11 7.17564837786e-11 1.38720664711e-10 1.763177168e-10
3.72759372031e-10 nan nan 7.74798756996e-12 3.32324213959e-11 6.59634830225e-11 9.39548778421e-11
1.93069772888e-10 nan nan 3.75552295317e-12 1.53263739886e-11 3.26281207214e-11 4.92552468321e-11
1e-10 nan nan 2.45474613486e-12 7.66727554974e-12 1.74930652245e-11 2.58964217218e-11


==> twosquares_expectation.dat <==
2 4.14207842604
3 0.531185660787
4 0.0270316407535
5 0.00130343976297
6 6.08527950308e-05
7 2.76905949882e-06
8 1.23093772553e-07
9 5.34715285716e-09
10 2.26808796808e-10
11 9.38063565463e-12
12 3.77556702805e-13


==> twosquares_means.dat <==
0.707106781187
0.149894319855
0.0116533676952
0.000651331638078
3.3392127223e-05
1.5950831341e-06
7.63406012438e-08
3.51466748294e-09
1.61453705071e-10
7.29278897549e-12
3.19683368538e-13
1.45233644553e-14
1.95007240315e-15


==> twosquares_percentiles.dat <==
#0.0 25.0 50.0 75.0 100.0
0.707106781188 0.707106781188 0.707106781188 0.707106781188 0.707106781188
0.0609936618087 0.0660062099257 0.0858250080806 0.155119031061 0.707106777026
0.00263882663464 0.00352173011006 0.00528814559983 0.0105725059316 0.688515917758
0.00011386035027 0.000180297073456 0.00028364967957 0.000571842397277 0.0945487498104
4.90917288376e-06 8.79691704901e-06 1.40635578837e-05 2.87391481579e-05 0.00800317448561
2.12576808789e-07 4.19017024597e-07 6.83367492106e-07 1.42190762811e-06 0.000216432479501
9.15407827014e-09 1.95244050205e-08 3.20604405396e-08 6.64664695881e-08 1.08691272616e-05
3.97319104884e-10 8.99604266021e-10 1.48445668687e-09 3.08952766004e-09 1.07933477303e-06
1.69651723928e-11 4.06023358114e-11 6.70691533565e-11 1.39300928333e-10 5.29323448318e-08
7.29965716918e-13 1.81904138238e-12 3.02675017288e-12 6.28593830751e-12 1.04551801841e-09
2.99508216864e-14 8.03386251302e-14 1.34101384113e-13 2.80526197493e-13 9.64600649242e-11
1.32463989135e-15 3.63865730847e-15 6.07984080226e-15 1.27314053801e-14 2.41638734652e-12
1.52658849338e-16 6.95170465064e-16 1.17602851589e-15 2.19192590273e-15 1.95010642123e-13

